Changing the Environment Based on Empowerment as Intrinsic Motivation

One aspect of intelligence is the ability to restructure your own environment so that the world you live in becomes more beneficial to you. In this paper we investigate how the information-theoretic measure of agent empowerment can provide a task-independent, intrinsic motivation to restructure the world. We show how changes in embodiment and in the environment change the resulting behaviour of the agent and the artefacts left in the world. For this purpose, we introduce an approximation of the established empowerment formalism based on sparse sampling, which is simpler and significantly faster to compute for deterministic dynamics. Sparse sampling also introduces a degree of randomness into the decision making process, which turns out to beneficial for some cases. We then utilize the measure to generate agent behaviour for different agent embodiments in a Minecraft-inspired three dimensional block world. The paradigmatic results demonstrate that empowerment can be used as a suitable generic intrinsic motivation to not only generate actions in given static environments, as shown in the past, but also to modify existing environmental conditions. In doing so, the emerging strategies to modify an agent's environment turn out to be meaningful to the specific agent capabilities, i.e., de facto to its embodiment.

==> Approx1.txt <==
1 -1.77636e-015
2 0.641854
3 0.996949
4 1.23518
5 1.40979
6 1.54449
7 1.65193
8 1.73965
9 1.81251
10 1.87383
11 1.92598
12 1.9707
13 2.00931
14 2.04282
15 2.07205
16 2.09765
17 2.12014
18 2.13995
19 2.15746
20 2.17296
21 2.1867
22 2.19892
23 2.20978
24 2.21946
25 2.22809
26 2.23579
27 2.24268
28 2.24883
29 2.25434
30 2.25927
31 2.26369
32 2.26764
33 2.27119
34 2.27438
35 2.27723
36 2.2798
37 2.2821
38 2.28417
39 2.28603
40 2.28769
41 2.28919
42 2.29054
43 2.29175
44 2.29284
45 2.29382
46 2.2947
47 2.29549
48 2.2962
49 2.29684
50 2.29742
51 2.29794
52 2.2984
53 2.29882
54 2.2992
55 2.29954
56 2.29984
57 2.30012
58 2.30036
59 2.30059
60 2.30079
61 2.30097
62 2.30113
63 2.30127
64 2.30141
65 2.30152
66 2.30163
67 2.30173
68 2.30181
69 2.30189
70 2.30196
71 2.30202
72 2.30208
73 2.30213
74 2.30217
75 2.30222
76 2.30225
77 2.30229
78 2.30232
79 2.30234
80 2.30237
81 2.30239
82 2.30241
83 2.30243
84 2.30244
85 2.30246
86 2.30247
87 2.30248
88 2.30249
89 2.3025
90 2.30251
91 2.30252
92 2.30252
93 2.30253
94 2.30254
95 2.30254
96 2.30254
97 2.30255
98 2.30255
99 2.30256
100 2.30256
101 2.30256
102 2.30256
103 2.30257
104 2.30257
105 2.30257
106 2.30257
107 2.30257
108 2.30257
109 2.30257
110 2.30258
111 2.30258
112 2.30258
113 2.30258
114 2.30258
115 2.30258
116 2.30258
117 2.30258
118 2.30258
119 2.30258
120 2.30258
121 2.30258
122 2.30258
123 2.30258
124 2.30258
125 2.30258
126 2.30258
127 2.30258
128 2.30258
129 2.30258
130 2.30258
131 2.30258
132 2.30258
133 2.30258
134 2.30258
135 2.30258
136 2.30258
137 2.30258
138 2.30258
139 2.30258
140 2.30258
141 2.30258
142 2.30258
143 2.30258
144 2.30258
145 2.30258
146 2.30258
147 2.30258
148 2.30258
149 2.30258
150 2.30258
151 2.30258
152 2.30258
153 2.30258
154 2.30259
155 2.30259
156 2.30259
157 2.30259
158 2.30259
159 2.30259
160 2.30259
161 2.30259
162 2.30259
163 2.30259
164 2.30259
165 2.30259
166 2.30259
167 2.30259
168 2.30259
169 2.30259
170 2.30259
171 2.30259
172 2.30259
173 2.30259
174 2.30259
175 2.30259
176 2.30259
177 2.30259
178 2.30259
179 2.30259
180 2.30259
181 2.30259
182 2.30259
183 2.30259
184 2.30259
185 2.30259
186 2.30259
187 2.30259
188 2.30259
189 2.30259
190 2.30259
191 2.30259
192 2.30259
193 2.30259
194 2.30259
195 2.30259
196 2.30259
197 2.30259
198 2.30259
199 2.30259
200 2.30259
201 2.30259
202 2.30259
203 2.30259
204 2.30259
205 2.30259
206 2.30259
207 2.30259
208 2.30259
209 2.30259
210 2.30259
211 2.30259
212 2.30259
213 2.30259
214 2.30259
215 2.30259
216 2.30259
217 2.30259
218 2.30259
219 2.30259
220 2.30259
221 2.30259
222 2.30259
223 2.30259
224 2.30259
225 2.30259
226 2.30259
227 2.30259
228 2.30259
229 2.30259
230 2.30259
231 2.30259
232 2.30259
233 2.30259
234 2.30259
235 2.30259
236 2.30259
237 2.30259
238 2.30259
239 2.30259
240 2.30259
241 2.30259
242 2.30259
243 2.30259
244 2.30259
245 2.30259
246 2.30259
247 2.30259
248 2.30259
249 2.30259
250 2.30259
251 2.30259
252 2.30259
253 2.30259
254 2.30259
255 2.30259
256 2.30259
257 2.30259
258 2.30259
259 2.30259
260 2.30259
261 2.30259
262 2.30259
263 2.30259
264 2.30259
265 2.30259
266 2.30259
267 2.30259
268 2.30259
269 2.30259
270 2.30259
271 2.30259
272 2.30259
273 2.30259
274 2.30259
275 2.30259
276 2.30259
277 2.30259
278 2.30259
279 2.30259
280 2.30259
281 2.30259
282 2.30259
283 2.30259
284 2.30259
285 2.30259
286 2.30259
287 2.30259
288 2.30259
289 2.30259
290 2.30259
291 2.30259
292 2.30259
293 2.30259
294 2.30259
295 2.30259
296 2.30259
297 2.30259
298 2.30259
299 2.30259
300 2.30259
301 2.30259
302 2.30259
303 2.30259
304 2.30259
305 2.30259
306 2.30259
307 2.30259
308 2.30259
309 2.30259
310 2.30259
311 2.30259
312 2.30259
313 2.30259
314 2.30259
315 2.30259
316 2.30259
317 2.30259
318 2.30259
319 2.30259
320 2.30259
321 2.30259
322 2.30259
323 2.30259
324 2.30259
325 2.30259
326 2.30259
327 2.30259
328 2.30259
329 2.30259
330 2.30259
331 2.30259
332 2.30259
333 2.30259
334 2.30259
335 2.30259
336 2.30259
337 2.30259
338 2.30259
339 2.30259
340 2.30259
341 2.30259
342 2.30259
343 2.30259
344 2.30259
345 2.30259
346 2.30259
347 2.30259
348 2.30259
349 2.30259
350 2.30259
351 2.30259
352 2.30259
353 2.30259
354 2.30259
355 2.30259
356 2.30259
357 2.30259
358 2.30259
359 2.30259
360 2.30259
361 2.30259
362 2.30259
363 2.30259
364 2.30259
365 2.30259
366 2.30259
367 2.30259
368 2.30259
369 2.30259
370 2.30259
371 2.30259
372 2.30259
373 2.30259
374 2.30259
375 2.30259
376 2.30259
377 2.30259
378 2.30259
379 2.30259
380 2.30259
381 2.30259
382 2.30259
383 2.30259
384 2.30259
385 2.30259
386 2.30259
387 2.30259
388 2.30259
389 2.30259
390 2.30259
391 2.30259
392 2.30259
393 2.30259
394 2.30259
395 2.30259
396 2.30259
397 2.30259
398 2.30259
399 2.30259
400 2.30259
401 2.30259
402 2.30259
403 2.30259
404 2.30259
405 2.30259
406 2.30259
407 2.30259
408 2.30259
409 2.30259
410 2.30259
411 2.30259
412 2.30259
413 2.30259
414 2.30259
415 2.30259
416 2.30259
417 2.30259
418 2.30259
419 2.30259
420 2.30259
421 2.30259
422 2.30259
423 2.30259
424 2.30259
425 2.30259
426 2.30259
427 2.30259
428 2.30259
429 2.30259
430 2.30259
431 2.30259
432 2.30259
433 2.30259
434 2.30259
435 2.30259
436 2.30259
437 2.30259
438 2.30259
439 2.30259
440 2.30259
441 2.30259
442 2.30259
443 2.30259
444 2.30259
445 2.30259
446 2.30259
447 2.30259
448 2.30259
449 2.30259
450 2.30259
451 2.30259
452 2.30259
453 2.30259
454 2.30259
455 2.30259
456 2.30259
457 2.30259
458 2.30259
459 2.30259
460 2.30259
461 2.30259
462 2.30259
463 2.30259
464 2.30259
465 2.30259
466 2.30259
467 2.30259
468 2.30259
469 2.30259
470 2.30259
471 2.30259
472 2.30259
473 2.30259
474 2.30259
475 2.30259
476 2.30259
477 2.30259
478 2.30259
479 2.30259
480 2.30259
481 2.30259
482 2.30259
483 2.30259
484 2.30259
485 2.30259
486 2.30259
487 2.30259
488 2.30259
489 2.30259
490 2.30259
491 2.30259
492 2.30259
493 2.30259
494 2.30259
495 2.30259
496 2.30259
497 2.30259
498 2.30259
499 2.30259
500 2.30259
501 2.30259
502 2.30259
503 2.30259
504 2.30259
505 2.30259
506 2.30259
507 2.30259
508 2.30259
509 2.30259
510 2.30259
511 2.30259
512 2.30259
513 2.30259
514 2.30259
515 2.30259
516 2.30259
517 2.30259
518 2.30259
519 2.30259
520 2.30259
521 2.30259
522 2.30259
523 2.30259
524 2.30259
525 2.30259
526 2.30259
527 2.30259
528 2.30259
529 2.30259
530 2.30259
531 2.30259
532 2.30259
533 2.30259
534 2.30259
535 2.30259
536 2.30259
537 2.30259
538 2.30259
539 2.30259
540 2.30259
541 2.30259
542 2.30259
543 2.30259
544 2.30259
545 2.30259
546 2.30259
547 2.30259
548 2.30259
549 2.30259
550 2.30259
551 2.30259
552 2.30259
553 2.30259
554 2.30259
555 2.30259
556 2.30259
557 2.30259
558 2.30259
559 2.30259
560 2.30259
561 2.30259
562 2.30259
563 2.30259
564 2.30259
565 2.30259
566 2.30259
567 2.30259
568 2.30259
569 2.30259
570 2.30259
571 2.30259
572 2.30259
573 2.30259
574 2.30259
575 2.30259
576 2.30259
577 2.30259
578 2.30259
579 2.30259
580 2.30259
581 2.30259
582 2.30259
583 2.30259
584 2.30259
585 2.30259
586 2.30259
587 2.30259
588 2.30259
589 2.30259
590 2.30259
591 2.30259
592 2.30259
593 2.30259
594 2.30259
595 2.30259
596 2.30259
597 2.30259
598 2.30259
599 2.30259
600 2.30259
601 2.30259
602 2.30259
603 2.30259
604 2.30259
605 2.30259
606 2.30259
607 2.30259
608 2.30259
609 2.30259
610 2.30259
611 2.30259
612 2.30259
613 2.30259
614 2.30259
615 2.30259
616 2.30259
617 2.30259
618 2.30259
619 2.30259
620 2.30259
621 2.30259
622 2.30259
623 2.30259
624 2.30259
625 2.30259
626 2.30259
627 2.30259
628 2.30259
629 2.30259
630 2.30259
631 2.30259
632 2.30259
633 2.30259
634 2.30259
635 2.30259
636 2.30259
637 2.30259
638 2.30259
639 2.30259
640 2.30259
641 2.30259
642 2.30259
643 2.30259
644 2.30259
645 2.30259
646 2.30259
647 2.30259
648 2.30259
649 2.30259
650 2.30259
651 2.30259
652 2.30259
653 2.30259
654 2.30259
655 2.30259
656 2.30259
657 2.30259
658 2.30259
659 2.30259
660 2.30259
661 2.30259
662 2.30259
663 2.30259
664 2.30259
665 2.30259
666 2.30259
667 2.30259
668 2.30259
669 2.30259
670 2.30259
671 2.30259
672 2.30259
673 2.30259
674 2.30259
675 2.30259
676 2.30259
677 2.30259
678 2.30259
679 2.30259
680 2.30259
681 2.30259
682 2.30259
683 2.30259
684 2.30259
685 2.30259
686 2.30259
687 2.30259
688 2.30259
689 2.30259
690 2.30259
691 2.30259
692 2.30259
693 2.30259
694 2.30259
695 2.30259
696 2.30259
697 2.30259
698 2.30259
699 2.30259
700 2.30259
701 2.30259
702 2.30259
703 2.30259
704 2.30259
705 2.30259
706 2.30259
707 2.30259
708 2.30259
709 2.30259
710 2.30259
711 2.30259
712 2.30259
713 2.30259
714 2.30259
715 2.30259
716 2.30259
717 2.30259
718 2.30259
719 2.30259
720 2.30259
721 2.30259
722 2.30259
723 2.30259
724 2.30259
725 2.30259
726 2.30259
727 2.30259
728 2.30259
729 2.30259
730 2.30259
731 2.30259
732 2.30259
733 2.30259
734 2.30259
735 2.30259
736 2.30259
737 2.30259
738 2.30259
739 2.30259
740 2.30259
741 2.30259
742 2.30259
743 2.30259
744 2.30259
745 2.30259
746 2.30259
747 2.30259
748 2.30259
749 2.30259
750 2.30259
751 2.30259
752 2.30259
753 2.30259
754 2.30259
755 2.30259
756 2.30259
757 2.30259
758 2.30259
759 2.30259
760 2.30259
761 2.30259
762 2.30259
763 2.30259
764 2.30259
765 2.30259
766 2.30259
767 2.30259
768 2.30259
769 2.30259
770 2.30259
771 2.30259
772 2.30259
773 2.30259
774 2.30259
775 2.30259
776 2.30259
777 2.30259
778 2.30259
779 2.30259
780 2.30259
781 2.30259
782 2.30259
783 2.30259
784 2.30259
785 2.30259
786 2.30259
787 2.30259
788 2.30259
789 2.30259
790 2.30259
791 2.30259
792 2.30259
793 2.30259
794 2.30259
795 2.30259
796 2.30259
797 2.30259
798 2.30259
799 2.30259
800 2.30259
801 2.30259
802 2.30259
803 2.30259
804 2.30259
805 2.30259
806 2.30259
807 2.30259
808 2.30259
809 2.30259
810 2.30259
811 2.30259
812 2.30259
813 2.30259
814 2.30259
815 2.30259
816 2.30259
817 2.30259
818 2.30259
819 2.30259
820 2.30259
821 2.30259
822 2.30259
823 2.30259
824 2.30259
825 2.30259
826 2.30259
827 2.30259
828 2.30259
829 2.30259
830 2.30259
831 2.30259
832 2.30259
833 2.30259
834 2.30259
835 2.30259
836 2.30259
837 2.30259
838 2.30259
839 2.30259
840 2.30259
841 2.30259
842 2.30259
843 2.30259
844 2.30259
845 2.30259
846 2.30259
847 2.30259
848 2.30259
849 2.30259
850 2.30259
851 2.30259
852 2.30259
853 2.30259
854 2.30259
855 2.30259
856 2.30259
857 2.30259
858 2.30259
859 2.30259
860 2.30259
861 2.30259
862 2.30259
863 2.30259
864 2.30259
865 2.30259
866 2.30259
867 2.30259
868 2.30259
869 2.30259
870 2.30259
871 2.30259
872 2.30259
873 2.30259
874 2.30259
875 2.30259
876 2.30259
877 2.30259
878 2.30259
879 2.30259
880 2.30259
881 2.30259
882 2.30259
883 2.30259
884 2.30259
885 2.30259
886 2.30259
887 2.30259
888 2.30259
889 2.30259
890 2.30259
891 2.30259
892 2.30259
893 2.30259
894 2.30259
895 2.30259
896 2.30259
897 2.30259
898 2.30259
899 2.30259
900 2.30259
901 2.30259
902 2.30259
903 2.30259
904 2.30259
905 2.30259
906 2.30259
907 2.30259
908 2.30259
909 2.30259
910 2.30259
911 2.30259
912 2.30259
913 2.30259
914 2.30259
915 2.30259
916 2.30259
917 2.30259
918 2.30259
919 2.30259
920 2.30259
921 2.30259
922 2.30259
923 2.30259
924 2.30259
925 2.30259
926 2.30259
927 2.30259
928 2.30259
929 2.30259
930 2.30259
931 2.30259
932 2.30259
933 2.30259
934 2.30259
935 2.30259
936 2.30259
937 2.30259
938 2.30259
939 2.30259
940 2.30259
941 2.30259
942 2.30259
943 2.30259
944 2.30259
945 2.30259
946 2.30259
947 2.30259
948 2.30259
949 2.30259
950 2.30259
951 2.30259
952 2.30259
953 2.30259
954 2.30259
955 2.30259
956 2.30259
957 2.30259
958 2.30259
959 2.30259
960 2.30259
961 2.30259
962 2.30259
963 2.30259
964 2.30259
965 2.30259
966 2.30259
967 2.30259
968 2.30259
969 2.30259
970 2.30259
971 2.30259
972 2.30259
973 2.30259
974 2.30259
975 2.30259
976 2.30259
977 2.30259
978 2.30259
979 2.30259
980 2.30259
981 2.30259
982 2.30259
983 2.30259
984 2.30259
985 2.30259
986 2.30259
987 2.30259
988 2.30259
989 2.30259
990 2.30259
991 2.30259
992 2.30259
993 2.30259
994 2.30259
995 2.30259
996 2.30259
997 2.30259
998 2.30259
999 2.30259


==> Approx2.txt <==
1 0
2 0.157858
3 0.23632
4 0.303484
5 0.365395
6 0.423094
7 0.477111
8 0.527858
9 0.575683
10 0.620878
11 0.663696
12 0.704352
13 0.743037
14 0.779915
15 0.815132
16 0.848817
17 0.881083
18 0.912032
19 0.941757
20 0.970339
21 0.997852
22 1.02436
23 1.04994
24 1.07463
25 1.09848
26 1.12155
27 1.14388
28 1.1655
29 1.18646
30 1.20678
31 1.2265
32 1.24565
33 1.26425
34 1.28233
35 1.29991
36 1.31702
37 1.33367
38 1.34989
39 1.36569
40 1.38109
41 1.39611
42 1.41076
43 1.42505
44 1.439
45 1.45263
46 1.46593
47 1.47894
48 1.49164
49 1.50407
50 1.51621
51 1.5281
52 1.53972
53 1.5511
54 1.56224
55 1.57315
56 1.58383
57 1.59429
58 1.60455
59 1.61459
60 1.62444
61 1.6341
62 1.64357
63 1.65285
64 1.66196
65 1.6709
66 1.67967
67 1.68827
68 1.69672
69 1.70501
70 1.71316
71 1.72116
72 1.72901
73 1.73673
74 1.74431
75 1.75176
76 1.75908
77 1.76627
78 1.77334
79 1.7803
80 1.78713
81 1.79385
82 1.80046
83 1.80696
84 1.81336
85 1.81965
86 1.82584
87 1.83193
88 1.83792
89 1.84382
90 1.84962
91 1.85533
92 1.86096
93 1.8665
94 1.87195
95 1.87732
96 1.8826
97 1.88781
98 1.89293
99 1.89798
100 1.90296
101 1.90786
102 1.91269
103 1.91744
104 1.92213
105 1.92675
106 1.9313
107 1.93579
108 1.94021
109 1.94457
110 1.94886
111 1.9531
112 1.95727
113 1.96139
114 1.96545
115 1.96945
116 1.97339
117 1.97728
118 1.98112
119 1.98491
120 1.98864
121 1.99232
122 1.99595
123 1.99953
124 2.00307
125 2.00655
126 2.00999
127 2.01338
128 2.01673
129 2.02004
130 2.0233
131 2.02651
132 2.02969
133 2.03282
134 2.03591
135 2.03896
136 2.04197
137 2.04495
138 2.04788
139 2.05078
140 2.05364
141 2.05646
142 2.05925
143 2.062
144 2.06471
145 2.0674
146 2.07004
147 2.07266
148 2.07524
149 2.07779
150 2.08031
151 2.08279
152 2.08525
153 2.08767
154 2.09007
155 2.09243
156 2.09477
157 2.09708
158 2.09936
159 2.10161
160 2.10383
161 2.10603
162 2.1082
163 2.11034
164 2.11246
165 2.11455
166 2.11662
167 2.11866
168 2.12067
169 2.12267
170 2.12464
171 2.12658
172 2.12851
173 2.1304
174 2.13228
175 2.13414
176 2.13597
177 2.13778
178 2.13957
179 2.14134
180 2.14309
181 2.14482
182 2.14652
183 2.14821
184 2.14988
185 2.15153
186 2.15316
187 2.15477
188 2.15636
189 2.15793
190 2.15949
191 2.16102
192 2.16254
193 2.16405
194 2.16553
195 2.167
196 2.16845
197 2.16988
198 2.1713
199 2.1727
200 2.17409
201 2.17546
202 2.17682
203 2.17815
204 2.17948
205 2.18079
206 2.18208
207 2.18336
208 2.18463
209 2.18588
210 2.18712
211 2.18834
212 2.18955
213 2.19074
214 2.19193
215 2.1931
216 2.19425
217 2.1954
218 2.19653
219 2.19765
220 2.19875
221 2.19985
222 2.20093
223 2.202
224 2.20305
225 2.2041
226 2.20513
227 2.20616
228 2.20717
229 2.20817
230 2.20916
231 2.21014
232 2.21111
233 2.21206
234 2.21301
235 2.21395
236 2.21487
237 2.21579
238 2.2167
239 2.21759
240 2.21848
241 2.21936
242 2.22022
243 2.22108
244 2.22193
245 2.22277
246 2.2236
247 2.22442
248 2.22524
249 2.22604
250 2.22683
251 2.22762
252 2.2284
253 2.22917
254 2.22993
255 2.23068
256 2.23143
257 2.23217
258 2.2329
259 2.23362
260 2.23433
261 2.23504
262 2.23574
263 2.23643
264 2.23711
265 2.23779
266 2.23846
267 2.23912
268 2.23977
269 2.24042
270 2.24106
271 2.2417
272 2.24232
273 2.24295
274 2.24356
275 2.24417
276 2.24477
277 2.24536
278 2.24595
279 2.24654
280 2.24711
281 2.24768
282 2.24825
283 2.2488
284 2.24936
285 2.2499
286 2.25044
287 2.25098
288 2.25151
289 2.25203
290 2.25255
291 2.25306
292 2.25357
293 2.25407
294 2.25457
295 2.25506
296 2.25555
297 2.25603
298 2.25651
299 2.25698
300 2.25744
301 2.25791
302 2.25836
303 2.25882
304 2.25926
305 2.25971
306 2.26014
307 2.26058
308 2.26101
309 2.26143
310 2.26185
311 2.26227
312 2.26268
313 2.26308
314 2.26349
315 2.26389
316 2.26428
317 2.26467
318 2.26506
319 2.26544
320 2.26582
321 2.26619
322 2.26656
323 2.26693
324 2.26729
325 2.26765
326 2.26801
327 2.26836
328 2.26871
329 2.26905
330 2.26939
331 2.26973
332 2.27006
333 2.27039
334 2.27072
335 2.27104
336 2.27137
337 2.27168
338 2.272
339 2.27231
340 2.27261
341 2.27292
342 2.27322
343 2.27352
344 2.27381
345 2.2741
346 2.27439
347 2.27468
348 2.27496
349 2.27524
350 2.27552
351 2.27579
352 2.27606
353 2.27633
354 2.2766
355 2.27686
356 2.27712
357 2.27738
358 2.27764
359 2.27789
360 2.27814
361 2.27839
362 2.27863
363 2.27887
364 2.27911
365 2.27935
366 2.27959
367 2.27982
368 2.28005
369 2.28028
370 2.2805
371 2.28073
372 2.28095
373 2.28117
374 2.28138
375 2.2816
376 2.28181
377 2.28202
378 2.28223
379 2.28243
380 2.28264
381 2.28284
382 2.28304
383 2.28323
384 2.28343
385 2.28362
386 2.28381
387 2.284
388 2.28419
389 2.28438
390 2.28456
391 2.28474
392 2.28492
393 2.2851
394 2.28528
395 2.28545
396 2.28562
397 2.28579
398 2.28596
399 2.28613
400 2.2863
401 2.28646
402 2.28662
403 2.28679
404 2.28694
405 2.2871
406 2.28726
407 2.28741
408 2.28757
409 2.28772
410 2.28787
411 2.28801
412 2.28816
413 2.28831
414 2.28845
415 2.28859
416 2.28873
417 2.28887
418 2.28901
419 2.28915
420 2.28928
421 2.28942
422 2.28955
423 2.28968
424 2.28981
425 2.28994
426 2.29007
427 2.29019
428 2.29032
429 2.29044
430 2.29056
431 2.29068
432 2.2908
433 2.29092
434 2.29104
435 2.29116
436 2.29127
437 2.29138
438 2.2915
439 2.29161
440 2.29172
441 2.29183
442 2.29194
443 2.29204
444 2.29215
445 2.29225
446 2.29236
447 2.29246
448 2.29256
449 2.29266
450 2.29276
451 2.29286
452 2.29296
453 2.29306
454 2.29315
455 2.29325
456 2.29334
457 2.29343
458 2.29353
459 2.29362
460 2.29371
461 2.2938
462 2.29388
463 2.29397
464 2.29406
465 2.29414
466 2.29423
467 2.29431
468 2.29439
469 2.29448
470 2.29456
471 2.29464
472 2.29472
473 2.2948
474 2.29488
475 2.29495
476 2.29503
477 2.29511
478 2.29518
479 2.29526
480 2.29533
481 2.2954
482 2.29547
483 2.29555
484 2.29562
485 2.29569
486 2.29575
487 2.29582
488 2.29589
489 2.29596
490 2.29602
491 2.29609
492 2.29616
493 2.29622
494 2.29628
495 2.29635
496 2.29641
497 2.29647
498 2.29653
499 2.29659
500 2.29665
501 2.29671
502 2.29677
503 2.29683
504 2.29689
505 2.29695
506 2.297
507 2.29706
508 2.29711
509 2.29717
510 2.29722
511 2.29728
512 2.29733
513 2.29738
514 2.29743
515 2.29749
516 2.29754
517 2.29759
518 2.29764
519 2.29769
520 2.29774
521 2.29779
522 2.29783
523 2.29788
524 2.29793
525 2.29797
526 2.29802
527 2.29807
528 2.29811
529 2.29816
530 2.2982
531 2.29825
532 2.29829
533 2.29833
534 2.29837
535 2.29842
536 2.29846
537 2.2985
538 2.29854
539 2.29858
540 2.29862
541 2.29866
542 2.2987
543 2.29874
544 2.29878
545 2.29882
546 2.29885
547 2.29889
548 2.29893
549 2.29896
550 2.299
551 2.29904
552 2.29907
553 2.29911
554 2.29914
555 2.29918
556 2.29921
557 2.29924
558 2.29928
559 2.29931
560 2.29934
561 2.29938
562 2.29941
563 2.29944
564 2.29947
565 2.2995
566 2.29953
567 2.29956
568 2.2996
569 2.29962
570 2.29965
571 2.29968
572 2.29971
573 2.29974
574 2.29977
575 2.2998
576 2.29983
577 2.29985
578 2.29988
579 2.29991
580 2.29994
581 2.29996
582 2.29999
583 2.30001
584 2.30004
585 2.30007
586 2.30009
587 2.30012
588 2.30014
589 2.30016
590 2.30019
591 2.30021
592 2.30024
593 2.30026
594 2.30028
595 2.30031
596 2.30033
597 2.30035
598 2.30037
599 2.3004
600 2.30042
601 2.30044
602 2.30046
603 2.30048
604 2.3005
605 2.30052
606 2.30055
607 2.30057
608 2.30059
609 2.30061
610 2.30063
611 2.30065
612 2.30066
613 2.30068
614 2.3007
615 2.30072
616 2.30074
617 2.30076
618 2.30078
619 2.3008
620 2.30081
621 2.30083
622 2.30085
623 2.30087
624 2.30088
625 2.3009
626 2.30092
627 2.30093
628 2.30095
629 2.30097
630 2.30098
631 2.301
632 2.30101
633 2.30103
634 2.30105
635 2.30106
636 2.30108
637 2.30109
638 2.30111
639 2.30112
640 2.30114
641 2.30115
642 2.30116
643 2.30118
644 2.30119
645 2.30121
646 2.30122
647 2.30123
648 2.30125
649 2.30126
650 2.30127
651 2.30129
652 2.3013
653 2.30131
654 2.30133
655 2.30134
656 2.30135
657 2.30136
658 2.30138
659 2.30139
660 2.3014
661 2.30141
662 2.30142
663 2.30144
664 2.30145
665 2.30146
666 2.30147
667 2.30148
668 2.30149
669 2.3015
670 2.30151
671 2.30152
672 2.30153
673 2.30155
674 2.30156
675 2.30157
676 2.30158
677 2.30159
678 2.3016
679 2.30161
680 2.30162
681 2.30163
682 2.30164
683 2.30164
684 2.30165
685 2.30166
686 2.30167
687 2.30168
688 2.30169
689 2.3017
690 2.30171
691 2.30172
692 2.30173
693 2.30173
694 2.30174
695 2.30175
696 2.30176
697 2.30177
698 2.30178
699 2.30178
700 2.30179
701 2.3018
702 2.30181
703 2.30182
704 2.30182
705 2.30183
706 2.30184
707 2.30185
708 2.30185
709 2.30186
710 2.30187
711 2.30188
712 2.30188
713 2.30189
714 2.3019
715 2.3019
716 2.30191
717 2.30192
718 2.30192
719 2.30193
720 2.30194
721 2.30194
722 2.30195
723 2.30196
724 2.30196
725 2.30197
726 2.30197
727 2.30198
728 2.30199
729 2.30199
730 2.302
731 2.302
732 2.30201
733 2.30202
734 2.30202
735 2.30203
736 2.30203
737 2.30204
738 2.30204
739 2.30205
740 2.30205
741 2.30206
742 2.30207
743 2.30207
744 2.30208
745 2.30208
746 2.30209
747 2.30209
748 2.3021
749 2.3021
750 2.30211
751 2.30211
752 2.30212
753 2.30212
754 2.30212
755 2.30213
756 2.30213
757 2.30214
758 2.30214
759 2.30215
760 2.30215
761 2.30216
762 2.30216
763 2.30216
764 2.30217
765 2.30217
766 2.30218
767 2.30218
768 2.30219
769 2.30219
770 2.30219
771 2.3022
772 2.3022
773 2.3022
774 2.30221
775 2.30221
776 2.30222
777 2.30222
778 2.30222
779 2.30223
780 2.30223
781 2.30223
782 2.30224
783 2.30224
784 2.30224
785 2.30225
786 2.30225
787 2.30225
788 2.30226
789 2.30226
790 2.30226
791 2.30227
792 2.30227
793 2.30227
794 2.30228
795 2.30228
796 2.30228
797 2.30229
798 2.30229
799 2.30229
800 2.3023
801 2.3023
802 2.3023
803 2.3023
804 2.30231
805 2.30231
806 2.30231
807 2.30231
808 2.30232
809 2.30232
810 2.30232
811 2.30233
812 2.30233
813 2.30233
814 2.30233
815 2.30234
816 2.30234
817 2.30234
818 2.30234
819 2.30235
820 2.30235
821 2.30235
822 2.30235
823 2.30235
824 2.30236
825 2.30236
826 2.30236
827 2.30236
828 2.30237
829 2.30237
830 2.30237
831 2.30237
832 2.30237
833 2.30238
834 2.30238
835 2.30238
836 2.30238
837 2.30239
838 2.30239
839 2.30239
840 2.30239
841 2.30239
842 2.30239
843 2.3024
844 2.3024
845 2.3024
846 2.3024
847 2.3024
848 2.30241
849 2.30241
850 2.30241
851 2.30241
852 2.30241
853 2.30241
854 2.30242
855 2.30242
856 2.30242
857 2.30242
858 2.30242
859 2.30242
860 2.30243
861 2.30243
862 2.30243
863 2.30243
864 2.30243
865 2.30243
866 2.30244
867 2.30244
868 2.30244
869 2.30244
870 2.30244
871 2.30244
872 2.30244
873 2.30245
874 2.30245
875 2.30245
876 2.30245
877 2.30245
878 2.30245
879 2.30245
880 2.30246
881 2.30246
882 2.30246
883 2.30246
884 2.30246
885 2.30246
886 2.30246
887 2.30246
888 2.30247
889 2.30247
890 2.30247
891 2.30247
892 2.30247
893 2.30247
894 2.30247
895 2.30247
896 2.30247
897 2.30248
898 2.30248
899 2.30248
900 2.30248
901 2.30248
902 2.30248
903 2.30248
904 2.30248
905 2.30248
906 2.30249
907 2.30249
908 2.30249
909 2.30249
910 2.30249
911 2.30249
912 2.30249
913 2.30249
914 2.30249
915 2.30249
916 2.30249
917 2.3025
918 2.3025
919 2.3025
920 2.3025
921 2.3025
922 2.3025
923 2.3025
924 2.3025
925 2.3025
926 2.3025
927 2.3025
928 2.3025
929 2.30251
930 2.30251
931 2.30251
932 2.30251
933 2.30251
934 2.30251
935 2.30251
936 2.30251
937 2.30251
938 2.30251
939 2.30251
940 2.30251
941 2.30251
942 2.30252
943 2.30252
944 2.30252
945 2.30252
946 2.30252
947 2.30252
948 2.30252
949 2.30252
950 2.30252
951 2.30252
952 2.30252
953 2.30252
954 2.30252
955 2.30252
956 2.30252
957 2.30253
958 2.30253
959 2.30253
960 2.30253
961 2.30253
962 2.30253
963 2.30253
964 2.30253
965 2.30253
966 2.30253
967 2.30253
968 2.30253
969 2.30253
970 2.30253
971 2.30253
972 2.30253
973 2.30253
974 2.30253
975 2.30254
976 2.30254
977 2.30254
978 2.30254
979 2.30254
980 2.30254
981 2.30254
982 2.30254
983 2.30254
984 2.30254
985 2.30254
986 2.30254
987 2.30254
988 2.30254
989 2.30254
990 2.30254
991 2.30254
992 2.30254
993 2.30254
994 2.30254
995 2.30254
996 2.30254
997 2.30255
998 2.30255
999 2.30255


==> Approx3.txt <==
1 0
2 0.0177515
3 0.0266149
4 0.035315
5 0.0439308
6 0.0524645
7 0.0609176
8 0.0692914
9 0.0775875
10 0.0858071
11 0.0939515
12 0.102022
13 0.11002
14 0.117947
15 0.125803
16 0.133591
17 0.14131
18 0.148963
19 0.15655
20 0.164073
21 0.171532
22 0.178928
23 0.186263
24 0.193537
25 0.200751
26 0.207907
27 0.215004
28 0.222045
29 0.229029
30 0.235958
31 0.242833
32 0.249653
33 0.256421
34 0.263137
35 0.269801
36 0.276414
37 0.282978
38 0.289492
39 0.295957
40 0.302375
41 0.308745
42 0.315069
43 0.321346
44 0.327579
45 0.333766
46 0.339909
47 0.346009
48 0.352066
49 0.35808
50 0.364052
51 0.369983
52 0.375873
53 0.381723
54 0.387533
55 0.393304
56 0.399035
57 0.404729
58 0.410384
59 0.416002
60 0.421584
61 0.427128
62 0.432637
63 0.43811
64 0.443548
65 0.44895
66 0.454319
67 0.459654
68 0.464955
69 0.470222
70 0.475457
71 0.48066
72 0.48583
73 0.490969
74 0.496076
75 0.501152
76 0.506198
77 0.511213
78 0.516198
79 0.521154
80 0.52608
81 0.530977
82 0.535846
83 0.540686
84 0.545497
85 0.550282
86 0.555038
87 0.559767
88 0.56447
89 0.569145
90 0.573795
91 0.578418
92 0.583015
93 0.587587
94 0.592133
95 0.596654
96 0.601151
97 0.605622
98 0.61007
99 0.614493
100 0.618893
101 0.623268
102 0.627621
103 0.63195
104 0.636256
105 0.64054
106 0.644801
107 0.64904
108 0.653256
109 0.657451
110 0.661624
111 0.665775
112 0.669905
113 0.674015
114 0.678103
115 0.68217
116 0.686217
117 0.690244
118 0.69425
119 0.698237
120 0.702204
121 0.706151
122 0.710079
123 0.713987
124 0.717876
125 0.721747
126 0.725598
127 0.729431
128 0.733246
129 0.737042
130 0.74082
131 0.74458
132 0.748323
133 0.752047
134 0.755754
135 0.759444
136 0.763117
137 0.766772
138 0.770411
139 0.774032
140 0.777637
141 0.781226
142 0.784798
143 0.788353
144 0.791893
145 0.795417
146 0.798925
147 0.802417
148 0.805893
149 0.809354
150 0.812799
151 0.81623
152 0.819645
153 0.823045
154 0.82643
155 0.8298
156 0.833156
157 0.836497
158 0.839824
159 0.843136
160 0.846435
161 0.849719
162 0.852989
163 0.856245
164 0.859487
165 0.862716
166 0.86593
167 0.869132
168 0.87232
169 0.875495
170 0.878656
171 0.881805
172 0.88494
173 0.888063
174 0.891172
175 0.894269
176 0.897354
177 0.900425
178 0.903485
179 0.906532
180 0.909566
181 0.912589
182 0.915599
183 0.918597
184 0.921584
185 0.924558
186 0.927521
187 0.930472
188 0.933411
189 0.936339
190 0.939255
191 0.94216
192 0.945054
193 0.947936
194 0.950807
195 0.953668
196 0.956517
197 0.959355
198 0.962182
199 0.964999
200 0.967805
201 0.9706
202 0.973385
203 0.976159
204 0.978923
205 0.981676
206 0.984419
207 0.987152
208 0.989875
209 0.992587
210 0.99529
211 0.997982
212 1.00066
213 1.00334
214 1.006
215 1.00865
216 1.0113
217 1.01393
218 1.01656
219 1.01917
220 1.02178
221 1.02437
222 1.02696
223 1.02954
224 1.03211
225 1.03466
226 1.03722
227 1.03976
228 1.04229
229 1.04481
230 1.04733
231 1.04983
232 1.05233
233 1.05482
234 1.0573
235 1.05977
236 1.06223
237 1.06468
238 1.06713
239 1.06957
240 1.07199
241 1.07441
242 1.07683
243 1.07923
244 1.08163
245 1.08401
246 1.08639
247 1.08876
248 1.09113
249 1.09348
250 1.09583
251 1.09817
252 1.1005
253 1.10283
254 1.10514
255 1.10745
256 1.10975
257 1.11205
258 1.11433
259 1.11661
260 1.11888
261 1.12115
262 1.12341
263 1.12565
264 1.1279
265 1.13013
266 1.13236
267 1.13458
268 1.13679
269 1.139
270 1.1412
271 1.14339
272 1.14557
273 1.14775
274 1.14992
275 1.15209
276 1.15424
277 1.1564
278 1.15854
279 1.16068
280 1.16281
281 1.16493
282 1.16705
283 1.16916
284 1.17126
285 1.17336
286 1.17545
287 1.17754
288 1.17961
289 1.18169
290 1.18375
291 1.18581
292 1.18786
293 1.18991
294 1.19195
295 1.19398
296 1.19601
297 1.19803
298 1.20005
299 1.20206
300 1.20406
301 1.20606
302 1.20805
303 1.21004
304 1.21202
305 1.21399
306 1.21596
307 1.21792
308 1.21988
309 1.22183
310 1.22378
311 1.22572
312 1.22765
313 1.22958
314 1.2315
315 1.23342
316 1.23533
317 1.23723
318 1.23913
319 1.24103
320 1.24292
321 1.2448
322 1.24668
323 1.24855
324 1.25042
325 1.25228
326 1.25414
327 1.25599
328 1.25783
329 1.25968
330 1.26151
331 1.26334
332 1.26517
333 1.26699
334 1.2688
335 1.27061
336 1.27242
337 1.27422
338 1.27601
339 1.2778
340 1.27959
341 1.28137
342 1.28314
343 1.28491
344 1.28668
345 1.28844
346 1.29019
347 1.29194
348 1.29369
349 1.29543
350 1.29717
351 1.2989
352 1.30063
353 1.30235
354 1.30407
355 1.30578
356 1.30749
357 1.30919
358 1.31089
359 1.31258
360 1.31427
361 1.31596
362 1.31764
363 1.31932
364 1.32099
365 1.32265
366 1.32432
367 1.32598
368 1.32763
369 1.32928
370 1.33092
371 1.33257
372 1.3342
373 1.33583
374 1.33746
375 1.33909
376 1.34071
377 1.34232
378 1.34393
379 1.34554
380 1.34714
381 1.34874
382 1.35034
383 1.35193
384 1.35351
385 1.35509
386 1.35667
387 1.35825
388 1.35982
389 1.36138
390 1.36294
391 1.3645
392 1.36605
393 1.3676
394 1.36915
395 1.37069
396 1.37223
397 1.37377
398 1.3753
399 1.37682
400 1.37834
401 1.37986
402 1.38138
403 1.38289
404 1.3844
405 1.3859
406 1.3874
407 1.3889
408 1.39039
409 1.39188
410 1.39336
411 1.39484
412 1.39632
413 1.3978
414 1.39927
415 1.40073
416 1.4022
417 1.40366
418 1.40511
419 1.40656
420 1.40801
421 1.40946
422 1.4109
423 1.41234
424 1.41377
425 1.4152
426 1.41663
427 1.41806
428 1.41948
429 1.42089
430 1.42231
431 1.42372
432 1.42513
433 1.42653
434 1.42793
435 1.42933
436 1.43072
437 1.43211
438 1.4335
439 1.43488
440 1.43626
441 1.43764
442 1.43901
443 1.44038
444 1.44175
445 1.44312
446 1.44448
447 1.44583
448 1.44719
449 1.44854
450 1.44989
451 1.45123
452 1.45258
453 1.45391
454 1.45525
455 1.45658
456 1.45791
457 1.45924
458 1.46056
459 1.46188
460 1.4632
461 1.46451
462 1.46582
463 1.46713
464 1.46844
465 1.46974
466 1.47104
467 1.47233
468 1.47363
469 1.47492
470 1.4762
471 1.47749
472 1.47877
473 1.48005
474 1.48132
475 1.4826
476 1.48387
477 1.48513
478 1.4864
479 1.48766
480 1.48892
481 1.49017
482 1.49142
483 1.49267
484 1.49392
485 1.49516
486 1.49641
487 1.49764
488 1.49888
489 1.50011
490 1.50134
491 1.50257
492 1.5038
493 1.50502
494 1.50624
495 1.50745
496 1.50867
497 1.50988
498 1.51109
499 1.51229
500 1.5135
501 1.5147
502 1.5159
503 1.51709
504 1.51828
505 1.51947
506 1.52066
507 1.52185
508 1.52303
509 1.52421
510 1.52539
511 1.52656
512 1.52773
513 1.5289
514 1.53007
515 1.53123
516 1.5324
517 1.53356
518 1.53471
519 1.53587
520 1.53702
521 1.53817
522 1.53932
523 1.54046
524 1.5416
525 1.54274
526 1.54388
527 1.54501
528 1.54615
529 1.54728
530 1.5484
531 1.54953
532 1.55065
533 1.55177
534 1.55289
535 1.55401
536 1.55512
537 1.55623
538 1.55734
539 1.55845
540 1.55955
541 1.56065
542 1.56175
543 1.56285
544 1.56394
545 1.56504
546 1.56613
547 1.56721
548 1.5683
549 1.56938
550 1.57046
551 1.57154
552 1.57262
553 1.57369
554 1.57477
555 1.57584
556 1.5769
557 1.57797
558 1.57903
559 1.58009
560 1.58115
561 1.58221
562 1.58326
563 1.58432
564 1.58537
565 1.58642
566 1.58746
567 1.58851
568 1.58955
569 1.59059
570 1.59162
571 1.59266
572 1.59369
573 1.59472
574 1.59575
575 1.59678
576 1.59781
577 1.59883
578 1.59985
579 1.60087
580 1.60188
581 1.6029
582 1.60391
583 1.60492
584 1.60593
585 1.60694
586 1.60794
587 1.60894
588 1.60995
589 1.61094
590 1.61194
591 1.61293
592 1.61393
593 1.61492
594 1.61591
595 1.61689
596 1.61788
597 1.61886
598 1.61984
599 1.62082
600 1.6218
601 1.62277
602 1.62374
603 1.62472
604 1.62569
605 1.62665
606 1.62762
607 1.62858
608 1.62954
609 1.6305
610 1.63146
611 1.63242
612 1.63337
613 1.63432
614 1.63527
615 1.63622
616 1.63717
617 1.63811
618 1.63906
619 1.64
620 1.64094
621 1.64187
622 1.64281
623 1.64374
624 1.64468
625 1.64561
626 1.64654
627 1.64746
628 1.64839
629 1.64931
630 1.65023
631 1.65115
632 1.65207
633 1.65298
634 1.6539
635 1.65481
636 1.65572
637 1.65663
638 1.65754
639 1.65844
640 1.65935
641 1.66025
642 1.66115
643 1.66205
644 1.66295
645 1.66384
646 1.66474
647 1.66563
648 1.66652
649 1.66741
650 1.66829
651 1.66918
652 1.67006
653 1.67095
654 1.67183
655 1.6727
656 1.67358
657 1.67446
658 1.67533
659 1.6762
660 1.67707
661 1.67794
662 1.67881
663 1.67967
664 1.68054
665 1.6814
666 1.68226
667 1.68312
668 1.68398
669 1.68483
670 1.68569
671 1.68654
672 1.68739
673 1.68824
674 1.68909
675 1.68994
676 1.69078
677 1.69163
678 1.69247
679 1.69331
680 1.69415
681 1.69498
682 1.69582
683 1.69665
684 1.69749
685 1.69832
686 1.69915
687 1.69997
688 1.7008
689 1.70163
690 1.70245
691 1.70327
692 1.70409
693 1.70491
694 1.70573
695 1.70654
696 1.70736
697 1.70817
698 1.70898
699 1.70979
700 1.7106
701 1.71141
702 1.71222
703 1.71302
704 1.71382
705 1.71462
706 1.71542
707 1.71622
708 1.71702
709 1.71782
710 1.71861
711 1.7194
712 1.72019
713 1.72098
714 1.72177
715 1.72256
716 1.72335
717 1.72413
718 1.72491
719 1.7257
720 1.72648
721 1.72725
722 1.72803
723 1.72881
724 1.72958
725 1.73036
726 1.73113
727 1.7319
728 1.73267
729 1.73344
730 1.7342
731 1.73497
732 1.73573
733 1.73649
734 1.73725
735 1.73801
736 1.73877
737 1.73953
738 1.74028
739 1.74104
740 1.74179
741 1.74254
742 1.74329
743 1.74404
744 1.74479
745 1.74554
746 1.74628
747 1.74703
748 1.74777
749 1.74851
750 1.74925
751 1.74999
752 1.75073
753 1.75146
754 1.7522
755 1.75293
756 1.75366
757 1.7544
758 1.75513
759 1.75585
760 1.75658
761 1.75731
762 1.75803
763 1.75876
764 1.75948
765 1.7602
766 1.76092
767 1.76164
768 1.76236
769 1.76307
770 1.76379
771 1.7645
772 1.76521
773 1.76592
774 1.76663
775 1.76734
776 1.76805
777 1.76876
778 1.76946
779 1.77017
780 1.77087
781 1.77157
782 1.77227
783 1.77297
784 1.77367
785 1.77436
786 1.77506
787 1.77575
788 1.77645
789 1.77714
790 1.77783
791 1.77852
792 1.77921
793 1.7799
794 1.78058
795 1.78127
796 1.78195
797 1.78264
798 1.78332
799 1.784
800 1.78468
801 1.78536
802 1.78603
803 1.78671
804 1.78738
805 1.78806
806 1.78873
807 1.7894
808 1.79007
809 1.79074
810 1.79141
811 1.79208
812 1.79274
813 1.79341
814 1.79407
815 1.79473
816 1.79539
817 1.79606
818 1.79671
819 1.79737
820 1.79803
821 1.79869
822 1.79934
823 1.79999
824 1.80065
825 1.8013
826 1.80195
827 1.8026
828 1.80325
829 1.8039
830 1.80454
831 1.80519
832 1.80583
833 1.80647
834 1.80712
835 1.80776
836 1.8084
837 1.80904
838 1.80967
839 1.81031
840 1.81095
841 1.81158
842 1.81222
843 1.81285
844 1.81348
845 1.81411
846 1.81474
847 1.81537
848 1.816
849 1.81662
850 1.81725
851 1.81787
852 1.8185
853 1.81912
854 1.81974
855 1.82036
856 1.82098
857 1.8216
858 1.82222
859 1.82283
860 1.82345
861 1.82406
862 1.82468
863 1.82529
864 1.8259
865 1.82651
866 1.82712
867 1.82773
868 1.82834
869 1.82894
870 1.82955
871 1.83015
872 1.83076
873 1.83136
874 1.83196
875 1.83256
876 1.83316
877 1.83376
878 1.83436
879 1.83496
880 1.83555
881 1.83615
882 1.83674
883 1.83733
884 1.83793
885 1.83852
886 1.83911
887 1.8397
888 1.84029
889 1.84087
890 1.84146
891 1.84205
892 1.84263
893 1.84322
894 1.8438
895 1.84438
896 1.84496
897 1.84554
898 1.84612
899 1.8467
900 1.84728
901 1.84785
902 1.84843
903 1.849
904 1.84958
905 1.85015
906 1.85072
907 1.85129
908 1.85186
909 1.85243
910 1.853
911 1.85357
912 1.85413
913 1.8547
914 1.85527
915 1.85583
916 1.85639
917 1.85695
918 1.85752
919 1.85808
920 1.85864
921 1.85919
922 1.85975
923 1.86031
924 1.86087
925 1.86142
926 1.86197
927 1.86253
928 1.86308
929 1.86363
930 1.86418
931 1.86473
932 1.86528
933 1.86583
934 1.86638
935 1.86693
936 1.86747
937 1.86802
938 1.86856
939 1.8691
940 1.86965
941 1.87019
942 1.87073
943 1.87127
944 1.87181
945 1.87235
946 1.87288
947 1.87342
948 1.87396
949 1.87449
950 1.87503
951 1.87556
952 1.87609
953 1.87662
954 1.87715
955 1.87768
956 1.87821
957 1.87874
958 1.87927
959 1.8798
960 1.88032
961 1.88085
962 1.88137
963 1.8819
964 1.88242
965 1.88294
966 1.88346
967 1.88398
968 1.8845
969 1.88502
970 1.88554
971 1.88606
972 1.88657
973 1.88709
974 1.8876
975 1.88812
976 1.88863
977 1.88914
978 1.88966
979 1.89017
980 1.89068
981 1.89119
982 1.8917
983 1.8922
984 1.89271
985 1.89322
986 1.89372
987 1.89423
988 1.89473
989 1.89524
990 1.89574
991 1.89624
992 1.89674
993 1.89724
994 1.89774
995 1.89824
996 1.89874
997 1.89924
998 1.89973
999 1.90023


==> Approx4.txt <==
1 0
2 0.510824
3 0.762136
4 0.918188
5 1.02752
6 1.11014
7 1.17582
8 1.22993
9 1.2757
10 1.31519
11 1.34978
12 1.38048
13 1.408
14 1.43289
15 1.45557
16 1.47638
17 1.49557
18 1.51337
19 1.52994
20 1.54542
21 1.55996
22 1.57363
23 1.58654
24 1.59875
25 1.61034
26 1.62135
27 1.63185
28 1.64186
29 1.65143
30 1.6606
31 1.66939
32 1.67783
33 1.68595
34 1.69377
35 1.7013
36 1.70857
37 1.71559
38 1.72238
39 1.72895
40 1.73531
41 1.74148
42 1.74747
43 1.75328
44 1.75892
45 1.76441
46 1.76975
47 1.77495
48 1.78001
49 1.78494
50 1.78975
51 1.79445
52 1.79903
53 1.8035
54 1.80787
55 1.81214
56 1.81632
57 1.82041
58 1.82441
59 1.82832
60 1.83216
61 1.83591
62 1.83959
63 1.8432
64 1.84674
65 1.85021
66 1.85362
67 1.85696
68 1.86024
69 1.86347
70 1.86664
71 1.86975
72 1.87281
73 1.87581
74 1.87877
75 1.88168
76 1.88454
77 1.88736
78 1.89013
79 1.89285
80 1.89554
81 1.89818
82 1.90079
83 1.90336
84 1.90588
85 1.90838
86 1.91083
87 1.91325
88 1.91564
89 1.918
90 1.92032
91 1.92261
92 1.92487
93 1.9271
94 1.9293
95 1.93147
96 1.93362
97 1.93574
98 1.93783
99 1.93989
100 1.94193
101 1.94394
102 1.94593
103 1.9479
104 1.94984
105 1.95176
106 1.95366
107 1.95554
108 1.95739
109 1.95923
110 1.96104
111 1.96283
112 1.96461
113 1.96636
114 1.96809
115 1.96981
116 1.97151
117 1.97319
118 1.97485
119 1.9765
120 1.97812
121 1.97974
122 1.98133
123 1.98291
124 1.98447
125 1.98602
126 1.98755
127 1.98907
128 1.99058
129 1.99206
130 1.99354
131 1.995
132 1.99645
133 1.99788
134 1.9993
135 2.00071
136 2.0021
137 2.00348
138 2.00485
139 2.00621
140 2.00756
141 2.00889
142 2.01021
143 2.01152
144 2.01282
145 2.01411
146 2.01538
147 2.01665
148 2.0179
149 2.01915
150 2.02038
151 2.02161
152 2.02282
153 2.02403
154 2.02522
155 2.0264
156 2.02758
157 2.02875
158 2.0299
159 2.03105
160 2.03219
161 2.03332
162 2.03444
163 2.03555
164 2.03666
165 2.03775
166 2.03884
167 2.03992
168 2.04099
169 2.04205
170 2.04311
171 2.04416
172 2.0452
173 2.04623
174 2.04725
175 2.04827
176 2.04928
177 2.05028
178 2.05128
179 2.05227
180 2.05325
181 2.05423
182 2.0552
183 2.05616
184 2.05711
185 2.05806
186 2.059
187 2.05994
188 2.06087
189 2.06179
190 2.06271
191 2.06362
192 2.06453
193 2.06542
194 2.06632
195 2.0672
196 2.06809
197 2.06896
198 2.06983
199 2.0707
200 2.07156
201 2.07241
202 2.07326
203 2.0741
204 2.07494
205 2.07577
206 2.0766
207 2.07742
208 2.07824
209 2.07905
210 2.07986
211 2.08066
212 2.08146
213 2.08225
214 2.08304
215 2.08382
216 2.0846
217 2.08538
218 2.08615
219 2.08691
220 2.08767
221 2.08843
222 2.08918
223 2.08993
224 2.09067
225 2.09141
226 2.09214
227 2.09287
228 2.0936
229 2.09432
230 2.09504
231 2.09575
232 2.09646
233 2.09717
234 2.09787
235 2.09857
236 2.09927
237 2.09996
238 2.10064
239 2.10133
240 2.10201
241 2.10268
242 2.10335
243 2.10402
244 2.10469
245 2.10535
246 2.10601
247 2.10666
248 2.10731
249 2.10796
250 2.1086
251 2.10924
252 2.10988
253 2.11052
254 2.11115
255 2.11177
256 2.1124
257 2.11302
258 2.11364
259 2.11425
260 2.11487
261 2.11547
262 2.11608
263 2.11668
264 2.11728
265 2.11788
266 2.11847
267 2.11906
268 2.11965
269 2.12024
270 2.12082
271 2.1214
272 2.12197
273 2.12255
274 2.12312
275 2.12368
276 2.12425
277 2.12481
278 2.12537
279 2.12593
280 2.12648
281 2.12704
282 2.12758
283 2.12813
284 2.12868
285 2.12922
286 2.12976
287 2.13029
288 2.13083
289 2.13136
290 2.13189
291 2.13241
292 2.13294
293 2.13346
294 2.13398
295 2.1345
296 2.13501
297 2.13552
298 2.13603
299 2.13654
300 2.13704
301 2.13755
302 2.13805
303 2.13855
304 2.13904
305 2.13954
306 2.14003
307 2.14052
308 2.14101
309 2.14149
310 2.14198
311 2.14246
312 2.14294
313 2.14341
314 2.14389
315 2.14436
316 2.14483
317 2.1453
318 2.14577
319 2.14623
320 2.14669
321 2.14716
322 2.14761
323 2.14807
324 2.14853
325 2.14898
326 2.14943
327 2.14988
328 2.15033
329 2.15077
330 2.15122
331 2.15166
332 2.1521
333 2.15253
334 2.15297
335 2.15341
336 2.15384
337 2.15427
338 2.1547
339 2.15512
340 2.15555
341 2.15597
342 2.1564
343 2.15682
344 2.15724
345 2.15765
346 2.15807
347 2.15848
348 2.15889
349 2.1593
350 2.15971
351 2.16012
352 2.16052
353 2.16093
354 2.16133
355 2.16173
356 2.16213
357 2.16253
358 2.16292
359 2.16332
360 2.16371
361 2.1641
362 2.16449
363 2.16488
364 2.16527
365 2.16565
366 2.16603
367 2.16642
368 2.1668
369 2.16718
370 2.16755
371 2.16793
372 2.16831
373 2.16868
374 2.16905
375 2.16942
376 2.16979
377 2.17016
378 2.17052
379 2.17089
380 2.17125
381 2.17162
382 2.17198
383 2.17234
384 2.17269
385 2.17305
386 2.17341
387 2.17376
388 2.17411
389 2.17447
390 2.17482
391 2.17516
392 2.17551
393 2.17586
394 2.1762
395 2.17655
396 2.17689
397 2.17723
398 2.17757
399 2.17791
400 2.17825
401 2.17858
402 2.17892
403 2.17925
404 2.17959
405 2.17992
406 2.18025
407 2.18058
408 2.18091
409 2.18123
410 2.18156
411 2.18188
412 2.18221
413 2.18253
414 2.18285
415 2.18317
416 2.18349
417 2.18381
418 2.18412
419 2.18444
420 2.18475
421 2.18506
422 2.18538
423 2.18569
424 2.186
425 2.18631
426 2.18661
427 2.18692
428 2.18723
429 2.18753
430 2.18783
431 2.18814
432 2.18844
433 2.18874
434 2.18904
435 2.18934
436 2.18963
437 2.18993
438 2.19023
439 2.19052
440 2.19081
441 2.1911
442 2.1914
443 2.19169
444 2.19198
445 2.19226
446 2.19255
447 2.19284
448 2.19312
449 2.19341
450 2.19369
451 2.19397
452 2.19425
453 2.19454
454 2.19482
455 2.19509
456 2.19537
457 2.19565
458 2.19592
459 2.1962
460 2.19647
461 2.19675
462 2.19702
463 2.19729
464 2.19756
465 2.19783
466 2.1981
467 2.19837
468 2.19863
469 2.1989
470 2.19917
471 2.19943
472 2.19969
473 2.19996
474 2.20022
475 2.20048
476 2.20074
477 2.201
478 2.20126
479 2.20151
480 2.20177
481 2.20203
482 2.20228
483 2.20254
484 2.20279
485 2.20304
486 2.2033
487 2.20355
488 2.2038
489 2.20405
490 2.20429
491 2.20454
492 2.20479
493 2.20504
494 2.20528
495 2.20553
496 2.20577
497 2.20601
498 2.20626
499 2.2065
500 2.20674
501 2.20698
502 2.20722
503 2.20746
504 2.20769
505 2.20793
506 2.20817
507 2.2084
508 2.20864
509 2.20887
510 2.20911
511 2.20934
512 2.20957
513 2.2098
514 2.21003
515 2.21026
516 2.21049
517 2.21072
518 2.21095
519 2.21118
520 2.2114
521 2.21163
522 2.21185
523 2.21208
524 2.2123
525 2.21252
526 2.21275
527 2.21297
528 2.21319
529 2.21341
530 2.21363
531 2.21385
532 2.21407
533 2.21428
534 2.2145
535 2.21472
536 2.21493
537 2.21515
538 2.21536
539 2.21557
540 2.21579
541 2.216
542 2.21621
543 2.21642
544 2.21663
545 2.21684
546 2.21705
547 2.21726
548 2.21747
549 2.21768
550 2.21788
551 2.21809
552 2.21829
553 2.2185
554 2.2187
555 2.21891
556 2.21911
557 2.21931
558 2.21951
559 2.21972
560 2.21992
561 2.22012
562 2.22032
563 2.22051
564 2.22071
565 2.22091
566 2.22111
567 2.2213
568 2.2215
569 2.2217
570 2.22189
571 2.22209
572 2.22228
573 2.22247
574 2.22267
575 2.22286
576 2.22305
577 2.22324
578 2.22343
579 2.22362
580 2.22381
581 2.224
582 2.22419
583 2.22437
584 2.22456
585 2.22475
586 2.22493
587 2.22512
588 2.2253
589 2.22549
590 2.22567
591 2.22586
592 2.22604
593 2.22622
594 2.2264
595 2.22658
596 2.22677
597 2.22695
598 2.22713
599 2.2273
600 2.22748
601 2.22766
602 2.22784
603 2.22802
604 2.22819
605 2.22837
606 2.22855
607 2.22872
608 2.2289
609 2.22907
610 2.22924
611 2.22942
612 2.22959
613 2.22976
614 2.22993
615 2.2301
616 2.23028
617 2.23045
618 2.23062
619 2.23079
620 2.23095
621 2.23112
622 2.23129
623 2.23146
624 2.23163
625 2.23179
626 2.23196
627 2.23212
628 2.23229
629 2.23245
630 2.23262
631 2.23278
632 2.23295
633 2.23311
634 2.23327
635 2.23343
636 2.2336
637 2.23376
638 2.23392
639 2.23408
640 2.23424
641 2.2344
642 2.23456
643 2.23471
644 2.23487
645 2.23503
646 2.23519
647 2.23534
648 2.2355
649 2.23566
650 2.23581
651 2.23597
652 2.23612
653 2.23628
654 2.23643
655 2.23658
656 2.23674
657 2.23689
658 2.23704
659 2.23719
660 2.23734
661 2.2375
662 2.23765
663 2.2378
664 2.23795
665 2.2381
666 2.23824
667 2.23839
668 2.23854
669 2.23869
670 2.23884
671 2.23898
672 2.23913
673 2.23928
674 2.23942
675 2.23957
676 2.23971
677 2.23986
678 2.24
679 2.24015
680 2.24029
681 2.24043
682 2.24057
683 2.24072
684 2.24086
685 2.241
686 2.24114
687 2.24128
688 2.24142
689 2.24156
690 2.2417
691 2.24184
692 2.24198
693 2.24212
694 2.24226
695 2.2424
696 2.24253
697 2.24267
698 2.24281
699 2.24294
700 2.24308
701 2.24322
702 2.24335
703 2.24349
704 2.24362
705 2.24375
706 2.24389
707 2.24402
708 2.24416
709 2.24429
710 2.24442
711 2.24455
712 2.24469
713 2.24482
714 2.24495
715 2.24508
716 2.24521
717 2.24534
718 2.24547
719 2.2456
720 2.24573
721 2.24586
722 2.24598
723 2.24611
724 2.24624
725 2.24637
726 2.2465
727 2.24662
728 2.24675
729 2.24688
730 2.247
731 2.24713
732 2.24725
733 2.24738
734 2.2475
735 2.24763
736 2.24775
737 2.24787
738 2.248
739 2.24812
740 2.24824
741 2.24836
742 2.24849
743 2.24861
744 2.24873
745 2.24885
746 2.24897
747 2.24909
748 2.24921
749 2.24933
750 2.24945
751 2.24957
752 2.24969
753 2.24981
754 2.24993
755 2.25004
756 2.25016
757 2.25028
758 2.2504
759 2.25051
760 2.25063
761 2.25075
762 2.25086
763 2.25098
764 2.25109
765 2.25121
766 2.25132
767 2.25144
768 2.25155
769 2.25167
770 2.25178
771 2.25189
772 2.25201
773 2.25212
774 2.25223
775 2.25234
776 2.25246
777 2.25257
778 2.25268
779 2.25279
780 2.2529
781 2.25301
782 2.25312
783 2.25323
784 2.25334
785 2.25345
786 2.25356
787 2.25367
788 2.25378
789 2.25389
790 2.25399
791 2.2541
792 2.25421
793 2.25432
794 2.25442
795 2.25453
796 2.25464
797 2.25474
798 2.25485
799 2.25495
800 2.25506
801 2.25516
802 2.25527
803 2.25537
804 2.25548
805 2.25558
806 2.25569
807 2.25579
808 2.25589
809 2.256
810 2.2561
811 2.2562
812 2.2563
813 2.25641
814 2.25651
815 2.25661
816 2.25671
817 2.25681
818 2.25691
819 2.25701
820 2.25711
821 2.25721
822 2.25731
823 2.25741
824 2.25751
825 2.25761
826 2.25771
827 2.25781
828 2.25791
829 2.25801
830 2.2581
831 2.2582
832 2.2583
833 2.2584
834 2.25849
835 2.25859
836 2.25869
837 2.25878
838 2.25888
839 2.25897
840 2.25907
841 2.25917
842 2.25926
843 2.25936
844 2.25945
845 2.25954
846 2.25964
847 2.25973
848 2.25983
849 2.25992
850 2.26001
851 2.26011
852 2.2602
853 2.26029
854 2.26038
855 2.26048
856 2.26057
857 2.26066
858 2.26075
859 2.26084
860 2.26093
861 2.26102
862 2.26112
863 2.26121
864 2.2613
865 2.26139
866 2.26148
867 2.26156
868 2.26165
869 2.26174
870 2.26183
871 2.26192
872 2.26201
873 2.2621
874 2.26219
875 2.26227
876 2.26236
877 2.26245
878 2.26254
879 2.26262
880 2.26271
881 2.2628
882 2.26288
883 2.26297
884 2.26305
885 2.26314
886 2.26323
887 2.26331
888 2.2634
889 2.26348
890 2.26357
891 2.26365
892 2.26373
893 2.26382
894 2.2639
895 2.26399
896 2.26407
897 2.26415
898 2.26424
899 2.26432
900 2.2644
901 2.26448
902 2.26457
903 2.26465
904 2.26473
905 2.26481
906 2.26489
907 2.26498
908 2.26506
909 2.26514
910 2.26522
911 2.2653
912 2.26538
913 2.26546
914 2.26554
915 2.26562
916 2.2657
917 2.26578
918 2.26586
919 2.26594
920 2.26602
921 2.26609
922 2.26617
923 2.26625
924 2.26633
925 2.26641
926 2.26649
927 2.26656
928 2.26664
929 2.26672
930 2.26679
931 2.26687
932 2.26695
933 2.26702
934 2.2671
935 2.26718
936 2.26725
937 2.26733
938 2.2674
939 2.26748
940 2.26756
941 2.26763
942 2.26771
943 2.26778
944 2.26785
945 2.26793
946 2.268
947 2.26808
948 2.26815
949 2.26823
950 2.2683
951 2.26837
952 2.26845
953 2.26852
954 2.26859
955 2.26866
956 2.26874
957 2.26881
958 2.26888
959 2.26895
960 2.26903
961 2.2691
962 2.26917
963 2.26924
964 2.26931
965 2.26938
966 2.26945
967 2.26952
968 2.26959
969 2.26966
970 2.26973
971 2.2698
972 2.26987
973 2.26994
974 2.27001
975 2.27008
976 2.27015
977 2.27022
978 2.27029
979 2.27036
980 2.27043
981 2.2705
982 2.27056
983 2.27063
984 2.2707
985 2.27077
986 2.27084
987 2.2709
988 2.27097
989 2.27104
990 2.27111
991 2.27117
992 2.27124
993 2.27131
994 2.27137
995 2.27144
996 2.2715
997 2.27157
998 2.27164
999 2.2717


==> Approx5.txt <==
1 -1.77636e-015
2 0.603222
3 0.923084
4 1.12935
5 1.27514
6 1.38398
7 1.46838
8 1.53571
9 1.59066
10 1.63636
11 1.67503
12 1.70822
13 1.73709
14 1.76252
15 1.78516
16 1.80552
17 1.82399
18 1.84089
19 1.85647
20 1.87092
21 1.8844
22 1.89704
23 1.90895
24 1.92022
25 1.93091
26 1.94109
27 1.9508
28 1.9601
29 1.96902
30 1.97758
31 1.98582
32 1.99376
33 2.00142
34 2.00881
35 2.01597
36 2.02289
37 2.02959
38 2.03608
39 2.04238
40 2.04849
41 2.05442
42 2.06019
43 2.06579
44 2.07123
45 2.07653
46 2.08168
47 2.08669
48 2.09157
49 2.09632
50 2.10095
51 2.10546
52 2.10986
53 2.11414
54 2.11831
55 2.12239
56 2.12636
57 2.13023
58 2.13401
59 2.13769
60 2.14129
61 2.1448
62 2.14823
63 2.15158
64 2.15484
65 2.15803
66 2.16115
67 2.16419
68 2.16716
69 2.17007
70 2.1729
71 2.17568
72 2.17838
73 2.18103
74 2.18362
75 2.18614
76 2.18861
77 2.19103
78 2.19339
79 2.19569
80 2.19795
81 2.20016
82 2.20231
83 2.20442
84 2.20648
85 2.2085
86 2.21047
87 2.2124
88 2.21429
89 2.21613
90 2.21794
91 2.2197
92 2.22143
93 2.22312
94 2.22477
95 2.22639
96 2.22797
97 2.22952
98 2.23104
99 2.23252
100 2.23397
101 2.23539
102 2.23678
103 2.23814
104 2.23947
105 2.24077
106 2.24205
107 2.2433
108 2.24452
109 2.24571
110 2.24688
111 2.24803
112 2.24915
113 2.25024
114 2.25132
115 2.25237
116 2.2534
117 2.25441
118 2.25539
119 2.25636
120 2.25731
121 2.25823
122 2.25914
123 2.26003
124 2.2609
125 2.26175
126 2.26258
127 2.2634
128 2.2642
129 2.26498
130 2.26574
131 2.26649
132 2.26723
133 2.26795
134 2.26865
135 2.26934
136 2.27002
137 2.27068
138 2.27133
139 2.27196
140 2.27259
141 2.27319
142 2.27379
143 2.27437
144 2.27495
145 2.27551
146 2.27606
147 2.27659
148 2.27712
149 2.27764
150 2.27814
151 2.27864
152 2.27912
153 2.27959
154 2.28006
155 2.28052
156 2.28096
157 2.2814
158 2.28183
159 2.28225
160 2.28266
161 2.28306
162 2.28345
163 2.28384
164 2.28422
165 2.28459
166 2.28495
167 2.28531
168 2.28566
169 2.286
170 2.28633
171 2.28666
172 2.28698
173 2.2873
174 2.2876
175 2.28791
176 2.2882
177 2.28849
178 2.28877
179 2.28905
180 2.28933
181 2.28959
182 2.28985
183 2.29011
184 2.29036
185 2.29061
186 2.29085
187 2.29108
188 2.29132
189 2.29154
190 2.29176
191 2.29198
192 2.29219
193 2.2924
194 2.29261
195 2.29281
196 2.29301
197 2.2932
198 2.29339
199 2.29357
200 2.29375
201 2.29393
202 2.2941
203 2.29427
204 2.29444
205 2.2946
206 2.29476
207 2.29492
208 2.29508
209 2.29523
210 2.29537
211 2.29552
212 2.29566
213 2.2958
214 2.29594
215 2.29607
216 2.2962
217 2.29633
218 2.29645
219 2.29658
220 2.2967
221 2.29681
222 2.29693
223 2.29704
224 2.29716
225 2.29726
226 2.29737
227 2.29748
228 2.29758
229 2.29768
230 2.29778
231 2.29787
232 2.29797
233 2.29806
234 2.29815
235 2.29824
236 2.29833
237 2.29841
238 2.2985
239 2.29858
240 2.29866
241 2.29874
242 2.29881
243 2.29889
244 2.29896
245 2.29904
246 2.29911
247 2.29918
248 2.29924
249 2.29931
250 2.29938
251 2.29944
252 2.2995
253 2.29957
254 2.29963
255 2.29969
256 2.29974
257 2.2998
258 2.29986
259 2.29991
260 2.29996
261 2.30002
262 2.30007
263 2.30012
264 2.30017
265 2.30022
266 2.30026
267 2.30031
268 2.30036
269 2.3004
270 2.30044
271 2.30049
272 2.30053
273 2.30057
274 2.30061
275 2.30065
276 2.30069
277 2.30073
278 2.30076
279 2.3008
280 2.30084
281 2.30087
282 2.30091
283 2.30094
284 2.30097
285 2.301
286 2.30104
287 2.30107
288 2.3011
289 2.30113
290 2.30116
291 2.30119
292 2.30121
293 2.30124
294 2.30127
295 2.30129
296 2.30132
297 2.30135
298 2.30137
299 2.30139
300 2.30142
301 2.30144
302 2.30146
303 2.30149
304 2.30151
305 2.30153
306 2.30155
307 2.30157
308 2.30159
309 2.30161
310 2.30163
311 2.30165
312 2.30167
313 2.30169
314 2.30171
315 2.30172
316 2.30174
317 2.30176
318 2.30177
319 2.30179
320 2.30181
321 2.30182
322 2.30184
323 2.30185
324 2.30187
325 2.30188
326 2.3019
327 2.30191
328 2.30192
329 2.30194
330 2.30195
331 2.30196
332 2.30197
333 2.30199
334 2.302
335 2.30201
336 2.30202
337 2.30203
338 2.30204
339 2.30205
340 2.30207
341 2.30208
342 2.30209
343 2.3021
344 2.30211
345 2.30212
346 2.30212
347 2.30213
348 2.30214
349 2.30215
350 2.30216
351 2.30217
352 2.30218
353 2.30219
354 2.30219
355 2.3022
356 2.30221
357 2.30222
358 2.30222
359 2.30223
360 2.30224
361 2.30224
362 2.30225
363 2.30226
364 2.30226
365 2.30227
366 2.30228
367 2.30228
368 2.30229
369 2.3023
370 2.3023
371 2.30231
372 2.30231
373 2.30232
374 2.30232
375 2.30233
376 2.30233
377 2.30234
378 2.30234
379 2.30235
380 2.30235
381 2.30236
382 2.30236
383 2.30237
384 2.30237
385 2.30238
386 2.30238
387 2.30238
388 2.30239
389 2.30239
390 2.3024
391 2.3024
392 2.3024
393 2.30241
394 2.30241
395 2.30241
396 2.30242
397 2.30242
398 2.30242
399 2.30243
400 2.30243
401 2.30243
402 2.30244
403 2.30244
404 2.30244
405 2.30245
406 2.30245
407 2.30245
408 2.30245
409 2.30246
410 2.30246
411 2.30246
412 2.30246
413 2.30247
414 2.30247
415 2.30247
416 2.30247
417 2.30248
418 2.30248
419 2.30248
420 2.30248
421 2.30248
422 2.30249
423 2.30249
424 2.30249
425 2.30249
426 2.30249
427 2.3025
428 2.3025
429 2.3025
430 2.3025
431 2.3025
432 2.3025
433 2.30251
434 2.30251
435 2.30251
436 2.30251
437 2.30251
438 2.30251
439 2.30251
440 2.30252
441 2.30252
442 2.30252
443 2.30252
444 2.30252
445 2.30252
446 2.30252
447 2.30253
448 2.30253
449 2.30253
450 2.30253
451 2.30253
452 2.30253
453 2.30253
454 2.30253
455 2.30253
456 2.30254
457 2.30254
458 2.30254
459 2.30254
460 2.30254
461 2.30254
462 2.30254
463 2.30254
464 2.30254
465 2.30254
466 2.30254
467 2.30255
468 2.30255
469 2.30255
470 2.30255
471 2.30255
472 2.30255
473 2.30255
474 2.30255
475 2.30255
476 2.30255
477 2.30255
478 2.30255
479 2.30255
480 2.30255
481 2.30255
482 2.30256
483 2.30256
484 2.30256
485 2.30256
486 2.30256
487 2.30256
488 2.30256
489 2.30256
490 2.30256
491 2.30256
492 2.30256
493 2.30256
494 2.30256
495 2.30256
496 2.30256
497 2.30256
498 2.30256
499 2.30256
500 2.30256
501 2.30256
502 2.30257
503 2.30257
504 2.30257
505 2.30257
506 2.30257
507 2.30257
508 2.30257
509 2.30257
510 2.30257
511 2.30257
512 2.30257
513 2.30257
514 2.30257
515 2.30257
516 2.30257
517 2.30257
518 2.30257
519 2.30257
520 2.30257
521 2.30257
522 2.30257
523 2.30257
524 2.30257
525 2.30257
526 2.30257
527 2.30257
528 2.30257
529 2.30257
530 2.30257
531 2.30257
532 2.30257
533 2.30257
534 2.30257
535 2.30257
536 2.30258
537 2.30258
538 2.30258
539 2.30258
540 2.30258
541 2.30258
542 2.30258
543 2.30258
544 2.30258
545 2.30258
546 2.30258
547 2.30258
548 2.30258
549 2.30258
550 2.30258
551 2.30258
552 2.30258
553 2.30258
554 2.30258
555 2.30258
556 2.30258
557 2.30258
558 2.30258
559 2.30258
560 2.30258
561 2.30258
562 2.30258
563 2.30258
564 2.30258
565 2.30258
566 2.30258
567 2.30258
568 2.30258
569 2.30258
570 2.30258
571 2.30258
572 2.30258
573 2.30258
574 2.30258
575 2.30258
576 2.30258
577 2.30258
578 2.30258
579 2.30258
580 2.30258
581 2.30258
582 2.30258
583 2.30258
584 2.30258
585 2.30258
586 2.30258
587 2.30258
588 2.30258
589 2.30258
590 2.30258
591 2.30258
592 2.30258
593 2.30258
594 2.30258
595 2.30258
596 2.30258
597 2.30258
598 2.30258
599 2.30258
600 2.30258
601 2.30258
602 2.30258
603 2.30258
604 2.30258
605 2.30258
606 2.30258
607 2.30258
608 2.30258
609 2.30258
610 2.30258
611 2.30258
612 2.30258
613 2.30258
614 2.30258
615 2.30258
616 2.30258
617 2.30258
618 2.30258
619 2.30258
620 2.30258
621 2.30258
622 2.30258
623 2.30258
624 2.30258
625 2.30258
626 2.30258
627 2.30258
628 2.30258
629 2.30258
630 2.30258
631 2.30258
632 2.30258
633 2.30258
634 2.30258
635 2.30258
636 2.30258
637 2.30258
638 2.30258
639 2.30258
640 2.30258
641 2.30258
642 2.30258
643 2.30258
644 2.30258
645 2.30258
646 2.30258
647 2.30258
648 2.30258
649 2.30258
650 2.30258
651 2.30258
652 2.30258
653 2.30258
654 2.30258
655 2.30258
656 2.30258
657 2.30258
658 2.30258
659 2.30258
660 2.30258
661 2.30258
662 2.30258
663 2.30258
664 2.30258
665 2.30258
666 2.30258
667 2.30258
668 2.30258
669 2.30258
670 2.30258
671 2.30258
672 2.30258
673 2.30258
674 2.30258
675 2.30258
676 2.30258
677 2.30258
678 2.30258
679 2.30258
680 2.30258
681 2.30258
682 2.30258
683 2.30258
684 2.30258
685 2.30258
686 2.30258
687 2.30258
688 2.30258
689 2.30258
690 2.30258
691 2.30258
692 2.30258
693 2.30258
694 2.30258
695 2.30258
696 2.30258
697 2.30258
698 2.30258
699 2.30258
700 2.30258
701 2.30258
702 2.30258
703 2.30258
704 2.30258
705 2.30258
706 2.30258
707 2.30258
708 2.30258
709 2.30258
710 2.30258
711 2.30258
712 2.30258
713 2.30258
714 2.30258
715 2.30258
716 2.30258
717 2.30258
718 2.30258
719 2.30258
720 2.30258
721 2.30258
722 2.30258
723 2.30258
724 2.30258
725 2.30258
726 2.30258
727 2.30258
728 2.30258
729 2.30258
730 2.30258
731 2.30258
732 2.30258
733 2.30258
734 2.30258
735 2.30258
736 2.30258
737 2.30258
738 2.30258
739 2.30258
740 2.30258
741 2.30258
742 2.30258
743 2.30258
744 2.30258
745 2.30258
746 2.30258
747 2.30258
748 2.30258
749 2.30258
750 2.30258
751 2.30258
752 2.30258
753 2.30258
754 2.30258
755 2.30258
756 2.30258
757 2.30258
758 2.30258
759 2.30258
760 2.30258
761 2.30258
762 2.30258
763 2.30258
764 2.30258
765 2.30258
766 2.30258
767 2.30258
768 2.30259
769 2.30259
770 2.30259
771 2.30259
772 2.30259
773 2.30259
774 2.30259
775 2.30259
776 2.30259
777 2.30259
778 2.30259
779 2.30259
780 2.30259
781 2.30259
782 2.30259
783 2.30259
784 2.30259
785 2.30259
786 2.30259
787 2.30259
788 2.30259
789 2.30259
790 2.30259
791 2.30259
792 2.30259
793 2.30259
794 2.30259
795 2.30259
796 2.30259
797 2.30259
798 2.30259
799 2.30259
800 2.30259
801 2.30259
802 2.30259
803 2.30259
804 2.30259
805 2.30259
806 2.30259
807 2.30259
808 2.30259
809 2.30259
810 2.30259
811 2.30259
812 2.30259
813 2.30259
814 2.30259
815 2.30259
816 2.30259
817 2.30259
818 2.30259
819 2.30259
820 2.30259
821 2.30259
822 2.30259
823 2.30259
824 2.30259
825 2.30259
826 2.30259
827 2.30259
828 2.30259
829 2.30259
830 2.30259
831 2.30259
832 2.30259
833 2.30259
834 2.30259
835 2.30259
836 2.30259
837 2.30259
838 2.30259
839 2.30259
840 2.30259
841 2.30259
842 2.30259
843 2.30259
844 2.30259
845 2.30259
846 2.30259
847 2.30259
848 2.30259
849 2.30259
850 2.30259
851 2.30259
852 2.30259
853 2.30259
854 2.30259
855 2.30259
856 2.30259
857 2.30259
858 2.30259
859 2.30259
860 2.30259
861 2.30259
862 2.30259
863 2.30259
864 2.30259
865 2.30259
866 2.30259
867 2.30259
868 2.30259
869 2.30259
870 2.30259
871 2.30259
872 2.30259
873 2.30259
874 2.30259
875 2.30259
876 2.30259
877 2.30259
878 2.30259
879 2.30259
880 2.30259
881 2.30259
882 2.30259
883 2.30259
884 2.30259
885 2.30259
886 2.30259
887 2.30259
888 2.30259
889 2.30259
890 2.30259
891 2.30259
892 2.30259
893 2.30259
894 2.30259
895 2.30259
896 2.30259
897 2.30259
898 2.30259
899 2.30259
900 2.30259
901 2.30259
902 2.30259
903 2.30259
904 2.30259
905 2.30259
906 2.30259
907 2.30259
908 2.30259
909 2.30259
910 2.30259
911 2.30259
912 2.30259
913 2.30259
914 2.30259
915 2.30259
916 2.30259
917 2.30259
918 2.30259
919 2.30259
920 2.30259
921 2.30259
922 2.30259
923 2.30259
924 2.30259
925 2.30259
926 2.30259
927 2.30259
928 2.30259
929 2.30259
930 2.30259
931 2.30259
932 2.30259
933 2.30259
934 2.30259
935 2.30259
936 2.30259
937 2.30259
938 2.30259
939 2.30259
940 2.30259
941 2.30259
942 2.30259
943 2.30259
944 2.30259
945 2.30259
946 2.30259
947 2.30259
948 2.30259
949 2.30259
950 2.30259
951 2.30259
952 2.30259
953 2.30259
954 2.30259
955 2.30259
956 2.30259
957 2.30259
958 2.30259
959 2.30259
960 2.30259
961 2.30259
962 2.30259
963 2.30259
964 2.30259
965 2.30259
966 2.30259
967 2.30259
968 2.30259
969 2.30259
970 2.30259
971 2.30259
972 2.30259
973 2.30259
974 2.30259
975 2.30259
976 2.30259
977 2.30259
978 2.30259
979 2.30259
980 2.30259
981 2.30259
982 2.30259
983 2.30259
984 2.30259
985 2.30259
986 2.30259
987 2.30259
988 2.30259
989 2.30259
990 2.30259
991 2.30259
992 2.30259
993 2.30259
994 2.30259
995 2.30259
996 2.30259
997 2.30259
998 2.30259
999 2.30259


==> F_reachableClimb.txt <==
1 33
2 35
3 38
4 34
5 34
6 34
7 35
8 34
9 37
10 35
11 37
12 36
13 32
14 39
15 38
16 38
17 36
18 39
19 36
20 36
21 36
22 38
23 39
24 39
25 38
26 39
27 41
28 42
29 41
30 40
31 26
32 37
33 38
34 40
35 39
36 38
37 40
38 42
39 38
40 39
41 37
42 38
43 41
44 43
45 38
46 44
47 40
48 43
49 41
50 39
51 41
52 35
53 40
54 44
55 43
56 37
57 44
58 38
59 39
60 42
61 42
62 37
63 41
64 41
65 42
66 39
67 38
68 40
69 43
70 39
71 39
72 38
73 39
74 38
75 40
76 43
77 39
78 43
79 41
80 37
81 37
82 40
83 43
84 40
85 42
86 45
87 44
88 43
89 45
90 42
91 43
92 45
93 43
94 43
95 38
96 42
97 37
98 42
99 40
100 43
101 42
102 43
103 42
104 38
105 42
106 40
107 42
108 39
109 39
110 42
111 41
112 41
113 42
114 38
115 43
116 37
117 38
118 41
119 39
120 40
121 38
122 42
123 42
124 41
125 41
126 43
127 44
128 48
129 42
130 45
131 46
132 45
133 43
134 43
135 43
136 44
137 40
138 44
139 44
140 44
141 47
142 44
143 41
144 42
145 46
146 43
147 44
148 47
149 43
150 42
151 46
152 42
153 48
154 44
155 45
156 45
157 48
158 43
159 44
160 43
161 42
162 44
163 45
164 42
165 42
166 46
167 41
168 41
169 40
170 38
171 42
172 42
173 43
174 48
175 46
176 46
177 44
178 45
179 39
180 38
181 31
182 36
183 33
184 36
185 36
186 36
187 35
188 32
189 40
190 33
191 38
192 37
193 37
194 36
195 32
196 34
197 39
198 37
199 38
200 30
201 34
202 35
203 34
204 33
205 38
206 35
207 32
208 35
209 40
210 36
211 31
212 35
213 37
214 40
215 36
216 37
217 36
218 34
219 34
220 37
221 38
222 37
223 38
224 37
225 36
226 39
227 38
228 38
229 39
230 44
231 42
232 41
233 37
234 40
235 42
236 45
237 40
238 43
239 39
240 34
241 39
242 38
243 44
244 40
245 40
246 45
247 38
248 39
249 38
250 38
251 44
252 43
253 38
254 41
255 38
256 43
257 39
258 44
259 45
260 43
261 40
262 39
263 44
264 37
265 40
266 44
267 40
268 40
269 41
270 40
271 43
272 39
273 41
274 39
275 39
276 41
277 41
278 41
279 45
280 43
281 40
282 40
283 38
284 39
285 40
286 41
287 38
288 42
289 39
290 37
291 39
292 41
293 45
294 47
295 46
296 43
297 41
298 45
299 45
300 46
301 48
302 44
303 42
304 41
305 40
306 37
307 39
308 37
309 38
310 38
311 37
312 37
313 36
314 40
315 39
316 38
317 37
318 34
319 32
320 35
321 34
322 38
323 38
324 35
325 36
326 37
327 40
328 39
329 39
330 40
331 40
332 36
333 39
334 35
335 40
336 37
337 40
338 35
339 36
340 36
341 37
342 34
343 32
344 27
345 29
346 33
347 34
348 32
349 33
350 31
351 34
352 34
353 34
354 33
355 34
356 33
357 35
358 31
359 31
360 29
361 35
362 32
363 30
364 31
365 36
366 29
367 31
368 33
369 30
370 33
371 33
372 29
373 32
374 30
375 35
376 34
377 31
378 33
379 36
380 32
381 31
382 35
383 33
384 29
385 27
386 32
387 28
388 31
389 31
390 33
391 31
392 30
393 33
394 33
395 34
396 32
397 34
398 35
399 32
400 31
401 32
402 35
403 30
404 31
405 34
406 35
407 33
408 33
409 32
410 34
411 35
412 35
413 34
414 33
415 33
416 34
417 32
418 34
419 33
420 37
421 31
422 37
423 33
424 36
425 31
426 34
427 34
428 34
429 35
430 32
431 33
432 34
433 36
434 37
435 34
436 36
437 36
438 35
439 33
440 34
441 34
442 34
443 36
444 33
445 34
446 36
447 35
448 37
449 35
450 35
451 32
452 29
453 36
454 33
455 32
456 35
457 35
458 36
459 31
460 32
461 35
462 33
463 31
464 31
465 37
466 32
467 32
468 33
469 36
470 31
471 31
472 33
473 36
474 36
475 36
476 33
477 32
478 34
479 32
480 36
481 33
482 37
483 36
484 36
485 36
486 36
487 34
488 35
489 36
490 33
491 33
492 34
493 36
494 34
495 34
496 39
497 35
498 32
499 34
500 31
501 35
502 34
503 33
504 37
505 35
506 34
507 35
508 34
509 35
510 34
511 33
512 34
513 33
514 37
515 33
516 32
517 31
518 35
519 33
520 32
521 37
522 34
523 33
524 35
525 31
526 35
527 35
528 35
529 33
530 33
531 31
532 32
533 31
534 36
535 35
536 33
537 29
538 33
539 36
540 34
541 35
542 32
543 37
544 36
545 32
546 38
547 30
548 34
549 36
550 35
551 32
552 34
553 30
554 32
555 32
556 35
557 31
558 36
559 34
560 31
561 33
562 36
563 32
564 30
565 36
566 34
567 35
568 33
569 35
570 37
571 36
572 35
573 30
574 31
575 32
576 34
577 35
578 31
579 34
580 35
581 32
582 37
583 33
584 33
585 36
586 37
587 35
588 35
589 34
590 34
591 34
592 35
593 40
594 33
595 34
596 32
597 38
598 34
599 39
600 35
601 34
602 34
603 34
604 33
605 36
606 32
607 32
608 35
609 35
610 35
611 34
612 35
613 34
614 34
615 35
616 34
617 35
618 34
619 35
620 33
621 33
622 34
623 34
624 33
625 33
626 34
627 32
628 31
629 32
630 34
631 32
632 29
633 34
634 35
635 30
636 32
637 36
638 37
639 35
640 33
641 33
642 37
643 37
644 34
645 36
646 34
647 32
648 33
649 34
650 35
651 35
652 33
653 32
654 37
655 36
656 33
657 33
658 38
659 29
660 36
661 35
662 32
663 37
664 35
665 34
666 35
667 37
668 34
669 37
670 36
671 32
672 33
673 30
674 33
675 33
676 34
677 31
678 34
679 35
680 37
681 37
682 31
683 34
684 36
685 34
686 35
687 33
688 33
689 37
690 35
691 35
692 37
693 36
694 40
695 41
696 36
697 42
698 40
699 39
700 38
701 38
702 38
703 38
704 37
705 39
706 38
707 41
708 43
709 42
710 36
711 37
712 39
713 38
714 40
715 40
716 36
717 36
718 36
719 37
720 38
721 35
722 35
723 37
724 34
725 34
726 35
727 36
728 33
729 36
730 31
731 35
732 35
733 36
734 35
735 34
736 36
737 39
738 38
739 36
740 33
741 36
742 36
743 34
744 37
745 34
746 36
747 40
748 37
749 34
750 34
751 34
752 35
753 36
754 37
755 38
756 40
757 39
758 36
759 39
760 37
761 37
762 36
763 35
764 38
765 39
766 32
767 35
768 39
769 34
770 35
771 37
772 34
773 35
774 34
775 35
776 34
777 34
778 37
779 40
780 35
781 34
782 36
783 35
784 36
785 35
786 37
787 37
788 34
789 35
790 35
791 34
792 34
793 36
794 34
795 33
796 34
797 37
798 38
799 36
800 39
801 36
802 36
803 36
804 34
805 38
806 35
807 34
808 35
809 34
810 34
811 35
812 36
813 33
814 32
815 39
816 37
817 36
818 35
819 37
820 37
821 36
822 35
823 35
824 36
825 34
826 35
827 36
828 41
829 37
830 34
831 37
832 39
833 34
834 34
835 31
836 36
837 33
838 37
839 36
840 35
841 37
842 35
843 36
844 37
845 35
846 39
847 38
848 34
849 36
850 38
851 38
852 36
853 36
854 35
855 31
856 38
857 37
858 36
859 34
860 37
861 35
862 33
863 34
864 38
865 39
866 40
867 36
868 36
869 35
870 34
871 34
872 36
873 34
874 37
875 36
876 37
877 36
878 38
879 34
880 34
881 32
882 36
883 37
884 34
885 31
886 32
887 39
888 34
889 37
890 36
891 35
892 36
893 34
894 38
895 35
896 35
897 35
898 37
899 36
900 34
901 37
902 36
903 37
904 38
905 33
906 34
907 36
908 33
909 37
910 31
911 34
912 37
913 37
914 37
915 35
916 35
917 36
918 37
919 33
920 36
921 38
922 35
923 35
924 33
925 35
926 36
927 33
928 35
929 33
930 36
931 34
932 36
933 35
934 37
935 36
936 38
937 37
938 37
939 33
940 38
941 35
942 37
943 36
944 40
945 35
946 35
947 35
948 37
949 38
950 35
951 34
952 35
953 31
954 33
955 35
956 36
957 39
958 33
959 39
960 38
961 33
962 37
963 35
964 40
965 33
966 35
967 35
968 35
969 32
970 32
971 35
972 35
973 34
974 35
975 36
976 37
977 41
978 38
979 32
980 38
981 39
982 33
983 38
984 37
985 36
986 34
987 37
988 35
989 36
990 34
991 36
992 39
993 33
994 38
995 38
996 37
997 37
998 38
999 35
1000 35


==> F_reachableFly.txt <==
1 36
2 39
3 38
4 35
5 37
6 38
7 36
8 37
9 37
10 37
11 36
12 38
13 37
14 38
15 38
16 37
17 38
18 39
19 37
20 38
21 38
22 41
23 36
24 42
25 41
26 40
27 41
28 43
29 46
30 46
31 45
32 44
33 44
34 45
35 45
36 47
37 45
38 44
39 43
40 43
41 46
42 44
43 42
44 44
45 44
46 46
47 48
48 45
49 47
50 45
51 43
52 44
53 45
54 44
55 46
56 49
57 47
58 48
59 47
60 46
61 48
62 50
63 45
64 48
65 48
66 47
67 48
68 49
69 45
70 46
71 47
72 47
73 48
74 47
75 45
76 51
77 49
78 47
79 44
80 42
81 47
82 49
83 50
84 51
85 50
86 50
87 49
88 49
89 49
90 50
91 52
92 49
93 48
94 49
95 48
96 45
97 47
98 49
99 50
100 47
101 52
102 51
103 50
104 49
105 51
106 49
107 53
108 48
109 46
110 52
111 50
112 46
113 48
114 49
115 56
116 50
117 50
118 54
119 49
120 49
121 50
122 50
123 48
124 53
125 52
126 52
127 52
128 51
129 52
130 51
131 52
132 53
133 49
134 52
135 50
136 51
137 51
138 51
139 51
140 51
141 52
142 49
143 53
144 52
145 52
146 52
147 52
148 50
149 52
150 50
151 53
152 53
153 52
154 52
155 51
156 51
157 52
158 49
159 51
160 50
161 51
162 48
163 51
164 51
165 50
166 52
167 45
168 46
169 46
170 50
171 52
172 53
173 51
174 51
175 50
176 52
177 50
178 51
179 48
180 46
181 49
182 50
183 52
184 54
185 52
186 53
187 51
188 54
189 50
190 50
191 52
192 51
193 50
194 53
195 51
196 48
197 47
198 52
199 50
200 53
201 53
202 54
203 51
204 51
205 51
206 53
207 51
208 50
209 51
210 50
211 52
212 51
213 52
214 53
215 53
216 50
217 52
218 50
219 54
220 50
221 53
222 49
223 59
224 52
225 47
226 48
227 52
228 52
229 55
230 51
231 47
232 45
233 50
234 50
235 50
236 52
237 55
238 47
239 54
240 43
241 51
242 50
243 52
244 48
245 50
246 46
247 48
248 52
249 53
250 50
251 51
252 49
253 51
254 50
255 50
256 51
257 49
258 50
259 46
260 53
261 51
262 50
263 53
264 49
265 51
266 51
267 51
268 52
269 48
270 50
271 52
272 49
273 53
274 49
275 51
276 48
277 48
278 52
279 50
280 50
281 54
282 53
283 51
284 51
285 52
286 48
287 51
288 50
289 53
290 49
291 51
292 54
293 54
294 53
295 51
296 56
297 51
298 50
299 51
300 52
301 51
302 53
303 51
304 51
305 51
306 52
307 53
308 51
309 51
310 52
311 51
312 52
313 51
314 51
315 50
316 49
317 53
318 54
319 51
320 53
321 49
322 50
323 54
324 50
325 51
326 52
327 52
328 51
329 52
330 49
331 50
332 51
333 50
334 49
335 53
336 53
337 50
338 56
339 57
340 52
341 49
342 54
343 48
344 44
345 48
346 49
347 52
348 49
349 53
350 52
351 56
352 50
353 49
354 47
355 49
356 50
357 54
358 52
359 51
360 51
361 51
362 52
363 54
364 48
365 50
366 50
367 50
368 53
369 54
370 50
371 54
372 49
373 48
374 51
375 51
376 53
377 50
378 53
379 53
380 51
381 53
382 52
383 52
384 47
385 52
386 49
387 53
388 53
389 51
390 53
391 54
392 51
393 53
394 51
395 50
396 47
397 52
398 56
399 49
400 49
401 53
402 54
403 52
404 50
405 54
406 51
407 54
408 53
409 50
410 49
411 46
412 53
413 52
414 54
415 55
416 53
417 55
418 51
419 54
420 54
421 54
422 52
423 52
424 55
425 55
426 46
427 53
428 52
429 51
430 54
431 53
432 53
433 57
434 52
435 53
436 54
437 52
438 55
439 53
440 54
441 49
442 52
443 52
444 52
445 53
446 49
447 54
448 53
449 55
450 53
451 52
452 52
453 55
454 53
455 54
456 53
457 54
458 50
459 51
460 50
461 52
462 51
463 52
464 52
465 55
466 54
467 50
468 55
469 51
470 52
471 53
472 51
473 52
474 54
475 49
476 51
477 53
478 50
479 51
480 51
481 49
482 51
483 57
484 52
485 52
486 55
487 48
488 51
489 53
490 52
491 53
492 53
493 50
494 50
495 49
496 54
497 52
498 53
499 54
500 50
501 57
502 52
503 50
504 52
505 53
506 51
507 54
508 53
509 52
510 50
511 52
512 52
513 55
514 49
515 53
516 51
517 50
518 53
519 53
520 53
521 51
522 52
523 51
524 55
525 54
526 54
527 54
528 53
529 53
530 53
531 55
532 53
533 52
534 54
535 56
536 53
537 54
538 52
539 49
540 53
541 47
542 54
543 52
544 52
545 48
546 51
547 55
548 51
549 51
550 55
551 50
552 53
553 52
554 54
555 47
556 52
557 51
558 56
559 52
560 56
561 51
562 53
563 52
564 50
565 53
566 50
567 52
568 51
569 53
570 50
571 54
572 49
573 53
574 50
575 53
576 52
577 53
578 50
579 51
580 54
581 53
582 56
583 53
584 53
585 53
586 51
587 48
588 57
589 51
590 52
591 55
592 50
593 51
594 53
595 51
596 51
597 54
598 55
599 54
600 54
601 54
602 51
603 55
604 54
605 53
606 49
607 53
608 49
609 53
610 50
611 50
612 52
613 54
614 54
615 54
616 56
617 53
618 55
619 51
620 51
621 54
622 53
623 51
624 52
625 51
626 50
627 53
628 55
629 55
630 53
631 54
632 50
633 51
634 47
635 51
636 51
637 52
638 53
639 53
640 52
641 53
642 52
643 54
644 53
645 53
646 52
647 54
648 55
649 54
650 54
651 53
652 50
653 55
654 52
655 51
656 54
657 54
658 55
659 55
660 53
661 49
662 49
663 53
664 54
665 51
666 52
667 51
668 54
669 50
670 53
671 52
672 54
673 51
674 56
675 51
676 52
677 50
678 52
679 53
680 51
681 51
682 52
683 49
684 49
685 49
686 52
687 50
688 52
689 52
690 53
691 46
692 50
693 48
694 54
695 53
696 54
697 54
698 55
699 50
700 52
701 53
702 53
703 54
704 53
705 53
706 52
707 51
708 49
709 52
710 54
711 53
712 51
713 56
714 53
715 48
716 50
717 51
718 50
719 48
720 55
721 51
722 54
723 49
724 55
725 52
726 50
727 55
728 51
729 53
730 55
731 55
732 53
733 52
734 51
735 51
736 52
737 53
738 52
739 52
740 53
741 50
742 52
743 51
744 50
745 51
746 53
747 57
748 49
749 53
750 52
751 51
752 56
753 52
754 54
755 54
756 53
757 53
758 53
759 50
760 53
761 50
762 54
763 56
764 53
765 51
766 56
767 54
768 50
769 50
770 50
771 54
772 50
773 52
774 50
775 54
776 51
777 53
778 51
779 53
780 52
781 54
782 50
783 52
784 51
785 52
786 52
787 54
788 51
789 55
790 53
791 52
792 56
793 52
794 55
795 52
796 55
797 55
798 52
799 57
800 51
801 50
802 55
803 54
804 54
805 53
806 50
807 50
808 51
809 53
810 53
811 56
812 52
813 53
814 52
815 51
816 51
817 51
818 54
819 52
820 54
821 54
822 55
823 50
824 50
825 51
826 57
827 54
828 50
829 55
830 51
831 50
832 55
833 54
834 53
835 52
836 53
837 50
838 55
839 52
840 58
841 52
842 53
843 53
844 54
845 47
846 53
847 52
848 52
849 52
850 52
851 53
852 53
853 53
854 52
855 54
856 55
857 54
858 53
859 54
860 52
861 53
862 53
863 52
864 49
865 50
866 51
867 55
868 51
869 51
870 56
871 54
872 53
873 53
874 52
875 54
876 54
877 53
878 53
879 54
880 52
881 55
882 49
883 50
884 54
885 51
886 52
887 52
888 49
889 54
890 54
891 54
892 49
893 49
894 54
895 51
896 54
897 52
898 55
899 51
900 49
901 50
902 54
903 51
904 55
905 55
906 51
907 49
908 54
909 53
910 53
911 53
912 51
913 54
914 53
915 54
916 52
917 52
918 50
919 51
920 52
921 55
922 50
923 50
924 52
925 53
926 55
927 53
928 53
929 52
930 54
931 55
932 49
933 54
934 50
935 54
936 52
937 50
938 48
939 53
940 51
941 50
942 52
943 54
944 53
945 50
946 55
947 53
948 55
949 52
950 51
951 54
952 54
953 53
954 52
955 52
956 51
957 55
958 55
959 54
960 54
961 51
962 55
963 50
964 54
965 56
966 57
967 50
968 54
969 54
970 52
971 52
972 50
973 52
974 56
975 54
976 55
977 51
978 57
979 53
980 53
981 51
982 57
983 56
984 52
985 52
986 53
987 54
988 53
989 52
990 54
991 52
992 51
993 54
994 50
995 52
996 53
997 55
998 50
999 54
1000 52


==> F_reachableNothing.txt <==
1 27
2 28
3 26
4 25
5 27
6 30
7 28
8 28
9 28
10 28
11 29
12 29
13 29
14 30
15 29
16 29
17 30
18 30
19 33
20 33
21 28
22 16
23 16
24 21
25 20
26 23
27 22
28 22
29 19
30 18
31 20
32 19
33 18
34 16
35 22
36 19
37 20
38 19
39 19
40 19
41 17
42 19
43 18
44 19
45 20
46 23
47 21
48 24
49 21
50 23
51 19
52 21
53 19
54 24
55 29
56 23
57 24
58 24
59 25
60 26
61 25
62 21
63 21
64 23
65 22
66 24
67 21
68 26
69 23
70 23
71 23
72 22
73 19
74 24
75 24
76 23
77 25
78 22
79 21
80 24
81 24
82 22
83 24
84 25
85 24
86 25
87 28
88 27
89 26
90 27
91 26
92 29
93 27
94 28
95 21
96 27
97 26
98 24
99 26
100 25
101 24
102 25
103 25
104 23
105 24
106 24
107 26
108 28
109 23
110 25
111 22
112 21
113 22
114 24
115 27
116 24
117 27
118 27
119 25
120 26
121 23
122 25
123 23
124 28
125 25
126 29
127 29
128 29
129 29
130 29
131 28
132 27
133 29
134 28
135 29
136 27
137 30
138 25
139 30
140 32
141 31
142 27
143 30
144 31
145 29
146 28
147 30
148 27
149 30
150 29
151 28
152 30
153 29
154 28
155 31
156 29
157 32
158 33
159 31
160 32
161 29
162 33
163 32
164 31
165 32
166 29
167 24
168 23
169 28
170 25
171 29
172 28
173 27
174 28
175 29
176 26
177 29
178 24
179 24
180 25
181 23
182 26
183 25
184 24
185 25
186 24
187 24
188 25
189 26
190 26
191 26
192 24
193 26
194 24
195 24
196 25
197 26
198 27
199 24
200 24
201 23
202 21
203 23
204 26
205 26
206 26
207 26
208 24
209 25
210 27
211 23
212 26
213 27
214 24
215 25
216 24
217 26
218 26
219 24
220 25
221 26
222 26
223 24
224 24
225 26
226 25
227 23
228 24
229 24
230 21
231 24
232 24
233 26
234 23
235 24
236 31
237 23
238 21
239 25
240 21
241 24
242 24
243 24
244 22
245 22
246 27
247 26
248 26
249 23
250 24
251 25
252 22
253 25
254 25
255 28
256 27
257 26
258 25
259 27
260 25
261 27
262 25
263 25
264 27
265 25
266 24
267 26
268 27
269 26
270 25
271 28
272 23
273 26
274 26
275 29
276 28
277 27
278 27
279 25
280 28
281 27
282 26
283 26
284 27
285 26
286 26
287 26
288 28
289 28
290 25
291 25
292 27
293 31
294 29
295 31
296 26
297 30
298 28
299 28
300 29
301 29
302 29
303 26
304 33
305 31
306 29
307 29
308 31
309 29
310 28
311 31
312 29
313 29
314 29
315 30
316 25
317 24
318 24
319 26
320 24
321 28
322 24
323 26
324 25
325 30
326 30
327 31
328 33
329 31
330 27
331 30
332 27
333 25
334 29
335 26
336 27
337 27
338 26
339 28
340 26
341 26
342 27
343 22
344 22
345 21
346 22
347 26
348 27
349 29
350 28
351 29
352 29
353 29
354 30
355 26
356 28
357 28
358 26
359 28
360 28
361 26
362 28
363 28
364 27
365 25
366 25
367 28
368 26
369 25
370 27
371 27
372 23
373 22
374 27
375 29
376 26
377 28
378 25
379 27
380 29
381 25
382 28
383 29
384 28
385 27
386 27
387 27
388 29
389 24
390 27
391 25
392 28
393 26
394 31
395 29
396 30
397 26
398 27
399 26
400 30
401 27
402 27
403 27
404 26
405 26
406 28
407 27
408 29
409 22
410 21
411 23
412 25
413 30
414 30
415 28
416 27
417 30
418 28
419 27
420 29
421 28
422 28
423 30
424 27
425 29
426 23
427 27
428 25
429 26
430 29
431 26
432 29
433 29
434 29
435 28
436 27
437 25
438 28
439 27
440 28
441 29
442 27
443 30
444 29
445 26
446 27
447 29
448 28
449 27
450 27
451 30
452 29
453 30
454 29
455 28
456 31
457 29
458 28
459 29
460 28
461 28
462 29
463 28
464 28
465 25
466 27
467 28
468 28
469 29
470 28
471 28
472 27
473 28
474 27
475 28
476 28
477 29
478 25
479 28
480 25
481 29
482 30
483 25
484 29
485 27
486 26
487 29
488 27
489 26
490 27
491 30
492 27
493 28
494 27
495 27
496 28
497 30
498 27
499 26
500 30
501 26
502 29
503 29
504 29
505 28
506 27
507 28
508 28
509 26
510 27
511 30
512 29
513 26
514 29
515 28
516 27
517 28
518 30
519 29
520 29
521 28
522 26
523 28
524 27
525 26
526 28
527 27
528 27
529 26
530 29
531 26
532 27
533 28
534 29
535 29
536 29
537 26
538 25
539 27
540 27
541 28
542 28
543 26
544 24
545 27
546 28
547 27
548 28
549 30
550 28
551 30
552 29
553 28
554 27
555 28
556 30
557 29
558 29
559 31
560 30
561 28
562 28
563 28
564 27
565 27
566 31
567 27
568 26
569 29
570 26
571 28
572 26
573 28
574 27
575 26
576 30
577 26
578 29
579 31
580 28
581 28
582 29
583 28
584 27
585 29
586 30
587 26
588 27
589 28
590 28
591 29
592 25
593 25
594 28
595 26
596 28
597 27
598 29
599 30
600 28
601 26
602 27
603 27
604 26
605 28
606 29
607 29
608 27
609 27
610 27
611 29
612 28
613 27
614 29
615 26
616 29
617 29
618 29
619 28
620 29
621 29
622 28
623 29
624 27
625 26
626 29
627 26
628 26
629 28
630 26
631 27
632 26
633 24
634 25
635 25
636 28
637 30
638 30
639 28
640 27
641 25
642 28
643 26
644 30
645 30
646 28
647 28
648 29
649 29
650 28
651 28
652 30
653 25
654 29
655 25
656 29
657 28
658 27
659 26
660 28
661 29
662 26
663 27
664 25
665 27
666 27
667 28
668 27
669 28
670 24
671 27
672 26
673 28
674 28
675 30
676 28
677 27
678 27
679 28
680 29
681 27
682 28
683 29
684 25
685 30
686 29
687 27
688 30
689 29
690 28
691 27
692 23
693 27
694 29
695 26
696 27
697 29
698 27
699 31
700 28
701 30
702 31
703 29
704 31
705 30
706 29
707 27
708 27
709 29
710 26
711 28
712 26
713 29
714 26
715 29
716 28
717 29
718 27
719 29
720 29
721 29
722 29
723 28
724 30
725 30
726 29
727 27
728 25
729 26
730 27
731 29
732 27
733 28
734 28
735 28
736 29
737 27
738 29
739 27
740 29
741 29
742 29
743 29
744 31
745 30
746 29
747 28
748 28
749 29
750 27
751 28
752 28
753 28
754 26
755 28
756 29
757 29
758 28
759 28
760 31
761 29
762 28
763 30
764 26
765 28
766 29
767 29
768 27
769 27
770 29
771 29
772 29
773 28
774 27
775 29
776 29
777 27
778 29
779 28
780 30
781 28
782 26
783 27
784 28
785 28
786 31
787 28
788 28
789 28
790 29
791 30
792 29
793 30
794 28
795 31
796 28
797 29
798 27
799 30
800 30
801 29
802 29
803 27
804 29
805 28
806 28
807 28
808 30
809 28
810 29
811 30
812 28
813 28
814 30
815 29
816 26
817 28
818 29
819 28
820 28
821 26
822 29
823 30
824 30
825 28
826 27
827 29
828 29
829 30
830 28
831 30
832 26
833 30
834 29
835 28
836 29
837 30
838 27
839 29
840 27
841 29
842 28
843 27
844 30
845 29
846 29
847 30
848 30
849 29
850 30
851 26
852 28
853 26
854 31
855 29
856 28
857 27
858 29
859 29
860 29
861 29
862 30
863 29
864 31
865 29
866 30
867 29
868 28
869 27
870 29
871 27
872 31
873 29
874 29
875 30
876 29
877 29
878 30
879 30
880 31
881 26
882 28
883 27
884 27
885 29
886 30
887 29
888 30
889 30
890 27
891 29
892 29
893 27
894 28
895 29
896 29
897 28
898 28
899 29
900 28
901 29
902 29
903 30
904 25
905 27
906 29
907 26
908 27
909 27
910 27
911 29
912 28
913 29
914 30
915 28
916 29
917 30
918 28
919 27
920 29
921 28
922 30
923 28
924 29
925 27
926 29
927 27
928 29
929 25
930 31
931 30
932 28
933 27
934 30
935 26
936 27
937 29
938 29
939 28
940 29
941 27
942 26
943 30
944 30
945 29
946 27
947 30
948 28
949 28
950 30
951 28
952 28
953 28
954 29
955 29
956 27
957 28
958 30
959 27
960 28
961 28
962 28
963 28
964 28
965 28
966 29
967 30
968 29
969 28
970 27
971 27
972 28
973 29
974 30
975 25
976 27
977 28
978 29
979 28
980 29
981 27
982 28
983 29
984 30
985 27
986 26
987 25
988 27
989 28
990 30
991 25
992 24
993 26
994 28
995 29
996 27
997 30
998 31
999 26
1000 27


==> N_reachableClimb.txt <==
1 34
2 33
3 34
4 34
5 37
6 33
7 33
8 31
9 36
10 33
11 33
12 36
13 40
14 35
15 38
16 35
17 34
18 37
19 36
20 34
21 36
22 37
23 38
24 36
25 38
26 34
27 36
28 36
29 34
30 35
31 37
32 37
33 36
34 35
35 37
36 36
37 35
38 38
39 36
40 36
41 35
42 38
43 37
44 34
45 37
46 36
47 37
48 38
49 37
50 39
51 36
52 39
53 36
54 35
55 35
56 37
57 37
58 38
59 35
60 34
61 37
62 39
63 38
64 37
65 36
66 37
67 34
68 38
69 38
70 33
71 36
72 37
73 33
74 33
75 37
76 35
77 35
78 37
79 37
80 37
81 38
82 38
83 36
84 33
85 30
86 37
87 39
88 34
89 36
90 36
91 37
92 36
93 39
94 37
95 34
96 36
97 37
98 38
99 38
100 37
101 34
102 39
103 36
104 36
105 35
106 36
107 35
108 38
109 37
110 38
111 37
112 33
113 35
114 34
115 36
116 38
117 38
118 36
119 38
120 40
121 38
122 34
123 36
124 36
125 36
126 35
127 35
128 37
129 39
130 36
131 36
132 36
133 34
134 35
135 35
136 33
137 32
138 36
139 35
140 33
141 29
142 29
143 33
144 31
145 34
146 29
147 33
148 33
149 34
150 36
151 34
152 36
153 37
154 39
155 35
156 35
157 31
158 37
159 36
160 37
161 38
162 38
163 36
164 36
165 36
166 36
167 36
168 36
169 36
170 34
171 38
172 37
173 34
174 34
175 36
176 37
177 38
178 35
179 37
180 38
181 37
182 36
183 37
184 33
185 35
186 36
187 33
188 32
189 34
190 38
191 36
192 37
193 38
194 36
195 38
196 37
197 35
198 35
199 38
200 38
201 36
202 34
203 35
204 35
205 39
206 36
207 34
208 36
209 38
210 34
211 37
212 35
213 37
214 39
215 40
216 36
217 33
218 36
219 36
220 35
221 37
222 36
223 37
224 34
225 35
226 38
227 35
228 36
229 36
230 36
231 36
232 37
233 38
234 37
235 40
236 37
237 38
238 34
239 36
240 38
241 35
242 36
243 37
244 38
245 35
246 39
247 38
248 38
249 36
250 34
251 38
252 37
253 37
254 36
255 34
256 38
257 34
258 38
259 39
260 36
261 38
262 36
263 35
264 36
265 38
266 36
267 35
268 36
269 38
270 37
271 35
272 36
273 37
274 39
275 33
276 38
277 33
278 36
279 37
280 38
281 37
282 41
283 34
284 37
285 35
286 34
287 37
288 33
289 37
290 33
291 36
292 35
293 34
294 32
295 34
296 37
297 40
298 37
299 38
300 37
301 37
302 34
303 35
304 37
305 36
306 35
307 36
308 38
309 35
310 39
311 36
312 36
313 39
314 36
315 38
316 37
317 33
318 32
319 34
320 36
321 33
322 34
323 31
324 34
325 33
326 34
327 35
328 36
329 33
330 39
331 37
332 36
333 39
334 37
335 36
336 37
337 36
338 40
339 41
340 39
341 36
342 34
343 37
344 39
345 35
346 34
347 36
348 36
349 37
350 36
351 36
352 38
353 36
354 36
355 35
356 39
357 35
358 40
359 38
360 35
361 33
362 33
363 35
364 37
365 33
366 35
367 38
368 34
369 38
370 37
371 34
372 36
373 36
374 37
375 37
376 36
377 34
378 36
379 38
380 35
381 34
382 38
383 34
384 34
385 33
386 38
387 37
388 38
389 38
390 34
391 35
392 34
393 34
394 33
395 31
396 35
397 37
398 36
399 36
400 40
401 37
402 34
403 36
404 37
405 37
406 38
407 37
408 35
409 36
410 36
411 37
412 36
413 37
414 35
415 36
416 39
417 39
418 38
419 33
420 37
421 35
422 33
423 38
424 36
425 39
426 36
427 33
428 34
429 39
430 35
431 37
432 34
433 39
434 35
435 33
436 35
437 36
438 39
439 33
440 35
441 34
442 37
443 34
444 37
445 39
446 35
447 35
448 37
449 35
450 37
451 34
452 37
453 37
454 32
455 35
456 37
457 36
458 38
459 36
460 38
461 37
462 38
463 35
464 35
465 37
466 36
467 36
468 36
469 39
470 39
471 36
472 34
473 37
474 37
475 36
476 33
477 36
478 37
479 38
480 35
481 37
482 38
483 33
484 33
485 37
486 37
487 36
488 38
489 38
490 37
491 35
492 38
493 38
494 37
495 37
496 35
497 36
498 34
499 37
500 35
501 39
502 36
503 34
504 33
505 34
506 36
507 37
508 35
509 37
510 35
511 37
512 34
513 37
514 38
515 39
516 33
517 35
518 32
519 37
520 34
521 35
522 36
523 36
524 36
525 40
526 35
527 35
528 35
529 32
530 31
531 32
532 32
533 34
534 35
535 39
536 32
537 39
538 36
539 33
540 39
541 36
542 36
543 39
544 34
545 38
546 35
547 37
548 32
549 38
550 40
551 37
552 38
553 37
554 39
555 35
556 35
557 38
558 36
559 33
560 36
561 37
562 34
563 37
564 37
565 35
566 37
567 33
568 35
569 34
570 35
571 39
572 36
573 40
574 36
575 34
576 37
577 35
578 34
579 41
580 37
581 36
582 38
583 36
584 36
585 38
586 35
587 36
588 37
589 33
590 35
591 36
592 35
593 36
594 36
595 35
596 35
597 38
598 35
599 36
600 36
601 37
602 37
603 38
604 37
605 35
606 36
607 35
608 37
609 35
610 38
611 37
612 36
613 37
614 36
615 35
616 36
617 34
618 34
619 38
620 34
621 38
622 40
623 38
624 36
625 33
626 36
627 36
628 39
629 36
630 36
631 37
632 36
633 37
634 36
635 35
636 37
637 36
638 38
639 38
640 35
641 35
642 36
643 34
644 39
645 34
646 39
647 35
648 38
649 38
650 37
651 37
652 33
653 37
654 34
655 35
656 37
657 35
658 36
659 34
660 35
661 35
662 37
663 37
664 36
665 35
666 37
667 37
668 37
669 39
670 35
671 37
672 36
673 35
674 37
675 37
676 34
677 37
678 38
679 34
680 37
681 37
682 35
683 38
684 38
685 35
686 39
687 36
688 37
689 36
690 35
691 38
692 37
693 35
694 39
695 38
696 37
697 33
698 33
699 38
700 39
701 37
702 36
703 34
704 36
705 37
706 38
707 35
708 35
709 34
710 35
711 36
712 36
713 39
714 36
715 35
716 36
717 38
718 38
719 38
720 37
721 37
722 36
723 39
724 37
725 37
726 33
727 37
728 32
729 38
730 38
731 34
732 36
733 36
734 35
735 36
736 36
737 39
738 34
739 39
740 37
741 38
742 36
743 38
744 36
745 39
746 36
747 40
748 37
749 35
750 37
751 37
752 37
753 38
754 37
755 37
756 36
757 35
758 35
759 36
760 35
761 33
762 36
763 37
764 33
765 35
766 37
767 31
768 35
769 36
770 37
771 38
772 35
773 38
774 33
775 35
776 36
777 35
778 32
779 38
780 33
781 32
782 39
783 37
784 38
785 36
786 35
787 35
788 37
789 37
790 38
791 35
792 37
793 36
794 37
795 37
796 37
797 39
798 39
799 38
800 38
801 36
802 36
803 36
804 36
805 39
806 37
807 36
808 34
809 35
810 37
811 35
812 39
813 35
814 36
815 39
816 35
817 36
818 37
819 37
820 32
821 36
822 33
823 35
824 37
825 37
826 37
827 37
828 39
829 36
830 36
831 37
832 38
833 35
834 39
835 38
836 34
837 36
838 37
839 36
840 35
841 37
842 36
843 37
844 37
845 35
846 37
847 36
848 36
849 34
850 33
851 40
852 34
853 37
854 37
855 38
856 37
857 31
858 36
859 36
860 36
861 34
862 35
863 37
864 36
865 36
866 37
867 38
868 35
869 32
870 35
871 38
872 35
873 34
874 35
875 34
876 33
877 36
878 33
879 38
880 37
881 37
882 37
883 36
884 36
885 38
886 36
887 36
888 36
889 34
890 34
891 36
892 38
893 37
894 34
895 31
896 31
897 33
898 34
899 35
900 36
901 37
902 37
903 35
904 37
905 37
906 33
907 34
908 34
909 38
910 41
911 36
912 37
913 35
914 37
915 37
916 39
917 39
918 36
919 39
920 35
921 36
922 36
923 35
924 35
925 37
926 37
927 36
928 35
929 33
930 35
931 36
932 35
933 34
934 37
935 39
936 36
937 40
938 36
939 34
940 35
941 34
942 37
943 37
944 35
945 37
946 36
947 33
948 38
949 37
950 39
951 34
952 33
953 34
954 36
955 34
956 34
957 35
958 34
959 37
960 37
961 37
962 34
963 37
964 35
965 35
966 35
967 34
968 36
969 37
970 36
971 34
972 33
973 35
974 34
975 35
976 33
977 37
978 35
979 35
980 35
981 31
982 35
983 39
984 35
985 37
986 40
987 37
988 37
989 39
990 33
991 36
992 37
993 33
994 38
995 37
996 37
997 38
998 36
999 36
1000 32


==> N_reachableFly.txt <==
1 34
2 38
3 35
4 36
5 35
6 37
7 36
8 35
9 34
10 36
11 38
12 38
13 38
14 38
15 38
16 39
17 37
18 36
19 38
20 37
21 37
22 38
23 37
24 35
25 38
26 37
27 36
28 37
29 36
30 38
31 39
32 39
33 39
34 37
35 39
36 38
37 36
38 37
39 36
40 38
41 37
42 37
43 37
44 38
45 38
46 38
47 37
48 40
49 37
50 37
51 38
52 38
53 40
54 36
55 38
56 38
57 37
58 37
59 39
60 37
61 38
62 37
63 40
64 37
65 37
66 36
67 38
68 37
69 38
70 38
71 41
72 36
73 38
74 37
75 39
76 38
77 38
78 38
79 38
80 39
81 39
82 37
83 38
84 35
85 36
86 39
87 38
88 37
89 38
90 39
91 37
92 38
93 39
94 38
95 35
96 37
97 36
98 37
99 37
100 36
101 39
102 36
103 36
104 37
105 38
106 38
107 38
108 35
109 37
110 37
111 36
112 39
113 38
114 38
115 38
116 37
117 38
118 38
119 38
120 40
121 36
122 38
123 38
124 37
125 39
126 37
127 37
128 39
129 39
130 39
131 36
132 39
133 38
134 35
135 35
136 37
137 36
138 36
139 37
140 37
141 37
142 33
143 37
144 38
145 36
146 35
147 36
148 35
149 39
150 37
151 36
152 36
153 37
154 37
155 39
156 39
157 37
158 39
159 38
160 38
161 38
162 37
163 38
164 39
165 36
166 37
167 37
168 38
169 37
170 37
171 36
172 37
173 41
174 38
175 38
176 39
177 38
178 38
179 40
180 40
181 40
182 37
183 37
184 39
185 39
186 37
187 37
188 36
189 38
190 37
191 38
192 38
193 37
194 37
195 37
196 36
197 39
198 38
199 37
200 38
201 38
202 38
203 37
204 38
205 37
206 37
207 37
208 38
209 40
210 37
211 38
212 38
213 37
214 38
215 38
216 39
217 38
218 37
219 36
220 37
221 37
222 36
223 38
224 39
225 38
226 40
227 37
228 39
229 38
230 37
231 37
232 39
233 37
234 36
235 37
236 38
237 37
238 38
239 38
240 38
241 39
242 39
243 38
244 36
245 40
246 36
247 38
248 37
249 37
250 37
251 38
252 37
253 38
254 37
255 40
256 36
257 37
258 37
259 38
260 37
261 37
262 36
263 36
264 38
265 37
266 37
267 39
268 36
269 37
270 37
271 38
272 37
273 38
274 37
275 38
276 37
277 38
278 38
279 37
280 39
281 37
282 36
283 39
284 36
285 36
286 38
287 38
288 38
289 38
290 38
291 36
292 37
293 37
294 38
295 37
296 39
297 37
298 38
299 37
300 37
301 39
302 39
303 36
304 38
305 37
306 37
307 38
308 37
309 38
310 37
311 38
312 36
313 37
314 38
315 36
316 36
317 38
318 38
319 38
320 37
321 36
322 36
323 36
324 39
325 39
326 37
327 36
328 37
329 38
330 36
331 38
332 39
333 39
334 37
335 37
336 38
337 38
338 37
339 38
340 37
341 40
342 38
343 36
344 37
345 37
346 38
347 35
348 38
349 38
350 38
351 37
352 38
353 39
354 39
355 37
356 37
357 38
358 37
359 39
360 36
361 37
362 39
363 38
364 38
365 38
366 39
367 39
368 37
369 38
370 39
371 37
372 37
373 39
374 35
375 37
376 36
377 38
378 37
379 38
380 39
381 39
382 37
383 37
384 40
385 38
386 37
387 38
388 43
389 38
390 36
391 35
392 36
393 37
394 38
395 38
396 36
397 38
398 38
399 38
400 39
401 40
402 37
403 37
404 36
405 38
406 38
407 37
408 38
409 37
410 38
411 36
412 38
413 37
414 37
415 37
416 38
417 38
418 36
419 38
420 37
421 38
422 40
423 38
424 42
425 40
426 38
427 36
428 39
429 37
430 37
431 38
432 37
433 39
434 37
435 37
436 38
437 38
438 40
439 38
440 39
441 36
442 39
443 37
444 37
445 38
446 37
447 39
448 37
449 40
450 38
451 37
452 40
453 37
454 36
455 36
456 40
457 38
458 38
459 37
460 39
461 38
462 38
463 38
464 37
465 39
466 36
467 38
468 38
469 38
470 38
471 39
472 37
473 39
474 38
475 37
476 37
477 38
478 37
479 38
480 38
481 36
482 37
483 39
484 38
485 36
486 37
487 37
488 37
489 37
490 38
491 38
492 37
493 38
494 38
495 37
496 40
497 38
498 36
499 37
500 36
501 36
502 37
503 37
504 37
505 38
506 38
507 37
508 38
509 36
510 37
511 37
512 39
513 38
514 37
515 37
516 36
517 37
518 37
519 38
520 37
521 38
522 40
523 37
524 37
525 37
526 35
527 38
528 37
529 36
530 36
531 37
532 36
533 38
534 38
535 37
536 39
537 38
538 37
539 37
540 37
541 37
542 38
543 37
544 37
545 37
546 36
547 38
548 39
549 38
550 37
551 38
552 39
553 39
554 37
555 36
556 37
557 38
558 35
559 36
560 37
561 37
562 37
563 38
564 37
565 38
566 38
567 40
568 38
569 37
570 38
571 37
572 37
573 37
574 38
575 37
576 38
577 36
578 37
579 38
580 39
581 38
582 38
583 38
584 36
585 37
586 38
587 38
588 38
589 38
590 37
591 37
592 37
593 36
594 38
595 38
596 37
597 37
598 38
599 38
600 38
601 39
602 37
603 38
604 37
605 38
606 38
607 39
608 37
609 38
610 37
611 37
612 37
613 35
614 38
615 38
616 36
617 37
618 37
619 38
620 38
621 39
622 37
623 38
624 37
625 36
626 38
627 37
628 38
629 38
630 35
631 39
632 38
633 38
634 37
635 40
636 38
637 37
638 37
639 37
640 38
641 39
642 39
643 38
644 39
645 36
646 37
647 38
648 37
649 38
650 37
651 38
652 37
653 37
654 37
655 39
656 39
657 38
658 38
659 37
660 38
661 37
662 39
663 40
664 40
665 37
666 37
667 37
668 39
669 38
670 38
671 37
672 37
673 40
674 39
675 39
676 39
677 37
678 37
679 37
680 38
681 37
682 35
683 38
684 37
685 37
686 39
687 37
688 37
689 38
690 37
691 36
692 37
693 37
694 37
695 37
696 40
697 39
698 38
699 37
700 36
701 37
702 39
703 38
704 38
705 38
706 38
707 36
708 37
709 36
710 38
711 38
712 37
713 36
714 36
715 37
716 36
717 37
718 37
719 36
720 37
721 36
722 38
723 37
724 38
725 37
726 37
727 37
728 37
729 37
730 38
731 39
732 38
733 36
734 37
735 38
736 37
737 38
738 37
739 38
740 38
741 39
742 37
743 38
744 38
745 38
746 38
747 37
748 36
749 37
750 37
751 38
752 38
753 37
754 38
755 37
756 40
757 40
758 38
759 37
760 36
761 37
762 38
763 37
764 36
765 36
766 37
767 38
768 38
769 37
770 37
771 37
772 38
773 36
774 36
775 38
776 36
777 37
778 38
779 37
780 34
781 38
782 37
783 41
784 37
785 37
786 38
787 38
788 38
789 39
790 40
791 38
792 40
793 37
794 38
795 37
796 39
797 36
798 37
799 39
800 37
801 37
802 37
803 36
804 38
805 39
806 38
807 37
808 38
809 37
810 38
811 37
812 38
813 37
814 39
815 37
816 38
817 39
818 38
819 38
820 37
821 39
822 39
823 36
824 38
825 39
826 37
827 38
828 39
829 38
830 39
831 38
832 39
833 37
834 37
835 39
836 36
837 38
838 36
839 38
840 38
841 39
842 37
843 40
844 38
845 38
846 36
847 38
848 37
849 41
850 37
851 39
852 38
853 38
854 39
855 37
856 38
857 38
858 35
859 39
860 35
861 36
862 38
863 37
864 38
865 39
866 38
867 38
868 37
869 37
870 37
871 38
872 37
873 37
874 38
875 38
876 38
877 39
878 39
879 38
880 37
881 37
882 35
883 38
884 37
885 38
886 39
887 38
888 36
889 39
890 39
891 38
892 37
893 37
894 37
895 37
896 36
897 35
898 37
899 37
900 37
901 38
902 40
903 37
904 37
905 37
906 36
907 36
908 37
909 38
910 37
911 37
912 37
913 38
914 38
915 38
916 38
917 37
918 37
919 38
920 38
921 38
922 37
923 38
924 39
925 37
926 38
927 38
928 39
929 38
930 38
931 38
932 38
933 37
934 37
935 37
936 39
937 36
938 36
939 39
940 39
941 39
942 38
943 38
944 37
945 36
946 38
947 38
948 40
949 38
950 37
951 38
952 38
953 37
954 37
955 39
956 39
957 38
958 38
959 37
960 37
961 37
962 37
963 37
964 39
965 39
966 37
967 36
968 37
969 38
970 37
971 38
972 37
973 36
974 38
975 38
976 37
977 36
978 37
979 36
980 39
981 36
982 37
983 39
984 40
985 38
986 37
987 37
988 37
989 38
990 38
991 39
992 38
993 37
994 38
995 37
996 37
997 39
998 38
999 41
1000 38


==> N_reachableNothing.txt <==
1 27
2 27
3 28
4 30
5 27
6 27
7 27
8 27
9 27
10 27
11 29
12 29
13 29
14 28
15 29
16 30
17 28
18 29
19 31
20 27
21 30
22 30
23 30
24 30
25 29
26 31
27 29
28 30
29 28
30 30
31 32
32 30
33 31
34 30
35 30
36 30
37 30
38 30
39 30
40 30
41 29
42 30
43 29
44 31
45 28
46 29
47 31
48 29
49 30
50 31
51 30
52 27
53 28
54 28
55 28
56 27
57 30
58 31
59 30
60 32
61 30
62 29
63 28
64 30
65 30
66 31
67 29
68 28
69 30
70 31
71 29
72 31
73 30
74 30
75 31
76 29
77 30
78 29
79 27
80 29
81 30
82 27
83 31
84 30
85 28
86 31
87 28
88 29
89 28
90 30
91 31
92 28
93 28
94 29
95 29
96 31
97 29
98 31
99 30
100 29
101 29
102 29
103 30
104 30
105 27
106 30
107 31
108 31
109 30
110 30
111 29
112 28
113 31
114 32
115 29
116 31
117 30
118 31
119 30
120 29
121 31
122 29
123 29
124 29
125 29
126 30
127 29
128 28
129 28
130 29
131 30
132 29
133 30
134 27
135 28
136 28
137 28
138 26
139 27
140 27
141 26
142 26
143 27
144 25
145 29
146 27
147 27
148 26
149 28
150 31
151 27
152 28
153 30
154 30
155 27
156 28
157 26
158 30
159 29
160 30
161 29
162 30
163 29
164 28
165 28
166 30
167 27
168 29
169 30
170 30
171 28
172 29
173 30
174 30
175 29
176 30
177 31
178 30
179 30
180 30
181 31
182 29
183 30
184 28
185 28
186 30
187 26
188 27
189 28
190 28
191 31
192 29
193 29
194 31
195 30
196 31
197 31
198 30
199 30
200 30
201 30
202 30
203 30
204 28
205 27
206 30
207 31
208 31
209 30
210 29
211 29
212 31
213 30
214 29
215 28
216 29
217 29
218 30
219 29
220 30
221 28
222 30
223 30
224 28
225 28
226 28
227 29
228 29
229 29
230 30
231 30
232 29
233 28
234 31
235 30
236 30
237 32
238 31
239 31
240 30
241 29
242 28
243 28
244 30
245 30
246 27
247 29
248 31
249 29
250 31
251 30
252 29
253 31
254 30
255 29
256 30
257 29
258 31
259 30
260 30
261 29
262 30
263 30
264 31
265 29
266 30
267 29
268 31
269 29
270 30
271 29
272 28
273 29
274 29
275 26
276 29
277 28
278 29
279 31
280 29
281 28
282 28
283 28
284 31
285 32
286 29
287 28
288 27
289 30
290 30
291 31
292 29
293 28
294 30
295 27
296 30
297 30
298 30
299 29
300 30
301 29
302 27
303 29
304 29
305 28
306 28
307 28
308 30
309 29
310 28
311 29
312 30
313 29
314 30
315 29
316 30
317 27
318 29
319 27
320 29
321 28
322 29
323 26
324 29
325 31
326 27
327 27
328 29
329 28
330 29
331 29
332 30
333 29
334 30
335 32
336 30
337 31
338 29
339 31
340 31
341 29
342 29
343 29
344 29
345 29
346 29
347 31
348 30
349 29
350 28
351 31
352 28
353 31
354 26
355 27
356 29
357 29
358 29
359 31
360 29
361 29
362 29
363 28
364 28
365 29
366 30
367 29
368 31
369 29
370 31
371 28
372 32
373 30
374 31
375 29
376 27
377 31
378 33
379 32
380 28
381 28
382 28
383 30
384 30
385 29
386 29
387 31
388 28
389 30
390 28
391 28
392 28
393 30
394 28
395 28
396 30
397 29
398 29
399 28
400 30
401 32
402 30
403 31
404 29
405 30
406 29
407 30
408 30
409 29
410 29
411 29
412 33
413 30
414 29
415 29
416 31
417 29
418 30
419 29
420 30
421 28
422 28
423 29
424 30
425 34
426 29
427 29
428 28
429 30
430 30
431 32
432 30
433 27
434 30
435 28
436 28
437 29
438 28
439 30
440 31
441 30
442 30
443 32
444 29
445 28
446 29
447 28
448 30
449 29
450 29
451 32
452 29
453 31
454 28
455 28
456 30
457 31
458 30
459 29
460 30
461 30
462 30
463 30
464 31
465 30
466 27
467 29
468 30
469 28
470 31
471 32
472 29
473 28
474 28
475 27
476 31
477 28
478 31
479 30
480 31
481 31
482 29
483 31
484 29
485 30
486 29
487 29
488 30
489 31
490 28
491 32
492 32
493 29
494 31
495 29
496 30
497 29
498 29
499 31
500 31
501 30
502 29
503 30
504 31
505 29
506 29
507 29
508 28
509 30
510 28
511 30
512 30
513 30
514 31
515 28
516 31
517 28
518 29
519 29
520 30
521 30
522 30
523 29
524 27
525 28
526 27
527 28
528 30
529 26
530 27
531 29
532 27
533 29
534 27
535 31
536 29
537 30
538 31
539 28
540 32
541 30
542 30
543 31
544 30
545 30
546 28
547 29
548 32
549 29
550 29
551 31
552 28
553 29
554 31
555 30
556 31
557 28
558 29
559 31
560 30
561 29
562 30
563 28
564 30
565 30
566 30
567 29
568 29
569 28
570 29
571 27
572 30
573 28
574 29
575 30
576 28
577 29
578 29
579 29
580 29
581 29
582 28
583 31
584 29
585 29
586 31
587 30
588 30
589 26
590 29
591 30
592 33
593 30
594 31
595 28
596 32
597 28
598 29
599 30
600 30
601 30
602 30
603 29
604 29
605 28
606 29
607 30
608 28
609 28
610 29
611 30
612 29
613 29
614 29
615 30
616 30
617 31
618 32
619 30
620 29
621 30
622 29
623 29
624 30
625 28
626 31
627 30
628 30
629 29
630 28
631 29
632 28
633 30
634 30
635 31
636 29
637 31
638 28
639 28
640 29
641 29
642 30
643 29
644 30
645 28
646 31
647 32
648 29
649 30
650 31
651 29
652 31
653 30
654 29
655 29
656 30
657 31
658 30
659 31
660 31
661 28
662 27
663 30
664 28
665 31
666 31
667 29
668 29
669 29
670 29
671 29
672 32
673 29
674 29
675 30
676 31
677 31
678 29
679 31
680 28
681 29
682 29
683 30
684 28
685 30
686 28
687 31
688 30
689 27
690 30
691 29
692 30
693 29
694 29
695 32
696 30
697 31
698 28
699 30
700 29
701 30
702 29
703 28
704 29
705 31
706 32
707 29
708 29
709 28
710 28
711 29
712 29
713 27
714 30
715 31
716 31
717 29
718 30
719 29
720 29
721 29
722 30
723 29
724 28
725 29
726 30
727 31
728 28
729 28
730 32
731 28
732 28
733 29
734 30
735 27
736 29
737 30
738 30
739 29
740 28
741 28
742 31
743 29
744 29
745 30
746 29
747 30
748 29
749 30
750 27
751 29
752 30
753 28
754 27
755 31
756 30
757 30
758 29
759 27
760 27
761 30
762 30
763 30
764 30
765 30
766 28
767 27
768 29
769 31
770 30
771 29
772 32
773 27
774 28
775 28
776 27
777 26
778 29
779 29
780 27
781 26
782 29
783 30
784 30
785 30
786 30
787 30
788 29
789 30
790 29
791 31
792 29
793 28
794 29
795 31
796 32
797 31
798 30
799 29
800 29
801 30
802 29
803 28
804 28
805 28
806 32
807 28
808 28
809 30
810 28
811 30
812 30
813 28
814 30
815 30
816 29
817 31
818 30
819 26
820 28
821 28
822 30
823 31
824 28
825 29
826 28
827 29
828 31
829 30
830 29
831 28
832 28
833 29
834 28
835 28
836 31
837 30
838 30
839 31
840 29
841 27
842 28
843 30
844 32
845 28
846 28
847 30
848 30
849 29
850 32
851 29
852 29
853 30
854 30
855 29
856 29
857 28
858 30
859 25
860 27
861 28
862 29
863 27
864 29
865 30
866 29
867 30
868 29
869 27
870 31
871 29
872 28
873 31
874 31
875 29
876 30
877 29
878 29
879 30
880 31
881 28
882 30
883 27
884 28
885 29
886 31
887 29
888 31
889 29
890 30
891 29
892 29
893 28
894 29
895 28
896 28
897 27
898 28
899 30
900 31
901 30
902 27
903 29
904 29
905 31
906 29
907 30
908 29
909 28
910 30
911 25
912 29
913 30
914 27
915 32
916 29
917 30
918 28
919 28
920 28
921 30
922 29
923 31
924 32
925 28
926 29
927 30
928 28
929 29
930 31
931 29
932 27
933 29
934 30
935 29
936 30
937 28
938 29
939 31
940 28
941 28
942 30
943 29
944 30
945 29
946 29
947 29
948 29
949 28
950 29
951 29
952 29
953 30
954 28
955 29
956 29
957 29
958 30
959 29
960 31
961 29
962 30
963 30
964 32
965 28
966 30
967 30
968 32
969 27
970 31
971 28
972 29
973 28
974 28
975 31
976 29
977 31
978 29
979 29
980 28
981 28
982 30
983 29
984 29
985 28
986 28
987 28
988 26
989 30
990 27
991 29
992 29
993 31
994 27
995 29
996 28
997 29
998 29
999 30
1000 29


==> Prob1.txt <==
1 0
2 0.62106
3 0.97271
4 1.21522
5 1.39044
6 1.5227
7 1.63134
8 1.71675
9 1.78535
10 1.84984
11 1.91152
12 1.95994
13 1.99041
14 2.02724
15 2.05793
16 2.08676
17 2.10307
18 2.13305
19 2.14942
20 2.16003
21 2.17504
22 2.18736
23 2.19618
24 2.21442
25 2.22028
26 2.22198
27 2.23462
28 2.24536
29 2.24623
30 2.25047
31 2.25567
32 2.26135
33 2.26563
34 2.26669
35 2.27222
36 2.27451
37 2.27764
38 2.27958
39 2.28205
40 2.2821
41 2.2879
42 2.28802
43 2.28885
44 2.28958
45 2.29138
46 2.29085
47 2.29305
48 2.29561
49 2.29616
50 2.29644
51 2.29668
52 2.29667
53 2.29867
54 2.29869
55 2.29845
56 2.2992
57 2.29942
58 2.29995
59 2.29932
60 2.30048
61 2.29953
62 2.30037
63 2.301
64 2.30037
65 2.30079
66 2.30122
67 2.301
68 2.30164
69 2.30195
70 2.30153
71 2.30122
72 2.30227
73 2.30206
74 2.30195
75 2.30111
76 2.30216
77 2.30227
78 2.30237
79 2.30237
80 2.30206
81 2.30237
82 2.30227
83 2.30248
84 2.30227
85 2.30216
86 2.30237
87 2.30227
88 2.30237
89 2.30259
90 2.30248
91 2.30248
92 2.30248
93 2.30248
94 2.30248
95 2.30248
96 2.30259
97 2.30259
98 2.30259
99 2.30237
100 2.30237
101 2.30259
102 2.30248
103 2.30259
104 2.30259
105 2.30248
106 2.30259
107 2.30259
108 2.30259
109 2.30259
110 2.30259
111 2.30259
112 2.30259
113 2.30259
114 2.30259
115 2.30259
116 2.30259
117 2.30259
118 2.30259
119 2.30259
120 2.30259
121 2.30259
122 2.30259
123 2.30259
124 2.30259
125 2.30259
126 2.30259
127 2.30259
128 2.30259
129 2.30259
130 2.30259
131 2.30259
132 2.30259
133 2.30259
134 2.30259
135 2.30259
136 2.30259
137 2.30259
138 2.30259
139 2.30259
140 2.30259
141 2.30259
142 2.30259
143 2.30259
144 2.30259
145 2.30259
146 2.30259
147 2.30259
148 2.30259
149 2.30259
150 2.30259
151 2.30259
152 2.30259
153 2.30259
154 2.30259
155 2.30259
156 2.30259
157 2.30259
158 2.30259
159 2.30259
160 2.30259
161 2.30259
162 2.30259
163 2.30259
164 2.30259
165 2.30259
166 2.30259
167 2.30259
168 2.30259
169 2.30259
170 2.30259
171 2.30259
172 2.30259
173 2.30259
174 2.30259
175 2.30259
176 2.30259
177 2.30259
178 2.30259
179 2.30259
180 2.30259
181 2.30259
182 2.30259
183 2.30259
184 2.30259
185 2.30259
186 2.30259
187 2.30259
188 2.30259
189 2.30259
190 2.30259
191 2.30259
192 2.30259
193 2.30259
194 2.30259
195 2.30259
196 2.30259
197 2.30259
198 2.30259
199 2.30259
200 2.30259
201 2.30259
202 2.30259
203 2.30259
204 2.30259
205 2.30259
206 2.30259
207 2.30259
208 2.30259
209 2.30259
210 2.30259
211 2.30259
212 2.30259
213 2.30259
214 2.30259
215 2.30259
216 2.30259
217 2.30259
218 2.30259
219 2.30259
220 2.30259
221 2.30259
222 2.30259
223 2.30259
224 2.30259
225 2.30259
226 2.30259
227 2.30259
228 2.30259
229 2.30259
230 2.30259
231 2.30259
232 2.30259
233 2.30259
234 2.30259
235 2.30259
236 2.30259
237 2.30259
238 2.30259
239 2.30259
240 2.30259
241 2.30259
242 2.30259
243 2.30259
244 2.30259
245 2.30259
246 2.30259
247 2.30259
248 2.30259
249 2.30259
250 2.30259
251 2.30259
252 2.30259
253 2.30259
254 2.30259
255 2.30259
256 2.30259
257 2.30259
258 2.30259
259 2.30259
260 2.30259
261 2.30259
262 2.30259
263 2.30259
264 2.30259
265 2.30259
266 2.30259
267 2.30259
268 2.30259
269 2.30259
270 2.30259
271 2.30259
272 2.30259
273 2.30259
274 2.30259
275 2.30259
276 2.30259
277 2.30259
278 2.30259
279 2.30259
280 2.30259
281 2.30259
282 2.30259
283 2.30259
284 2.30259
285 2.30259
286 2.30259
287 2.30259
288 2.30259
289 2.30259
290 2.30259
291 2.30259
292 2.30259
293 2.30259
294 2.30259
295 2.30259
296 2.30259
297 2.30259
298 2.30259
299 2.30259
300 2.30259
301 2.30259
302 2.30259
303 2.30259
304 2.30259
305 2.30259
306 2.30259
307 2.30259
308 2.30259
309 2.30259
310 2.30259
311 2.30259
312 2.30259
313 2.30259
314 2.30259
315 2.30259
316 2.30259
317 2.30259
318 2.30259
319 2.30259
320 2.30259
321 2.30259
322 2.30259
323 2.30259
324 2.30259
325 2.30259
326 2.30259
327 2.30259
328 2.30259
329 2.30259
330 2.30259
331 2.30259
332 2.30259
333 2.30259
334 2.30259
335 2.30259
336 2.30259
337 2.30259
338 2.30259
339 2.30259
340 2.30259
341 2.30259
342 2.30259
343 2.30259
344 2.30259
345 2.30259
346 2.30259
347 2.30259
348 2.30259
349 2.30259
350 2.30259
351 2.30259
352 2.30259
353 2.30259
354 2.30259
355 2.30259
356 2.30259
357 2.30259
358 2.30259
359 2.30259
360 2.30259
361 2.30259
362 2.30259
363 2.30259
364 2.30259
365 2.30259
366 2.30259
367 2.30259
368 2.30259
369 2.30259
370 2.30259
371 2.30259
372 2.30259
373 2.30259
374 2.30259
375 2.30259
376 2.30259
377 2.30259
378 2.30259
379 2.30259
380 2.30259
381 2.30259
382 2.30259
383 2.30259
384 2.30259
385 2.30259
386 2.30259
387 2.30259
388 2.30259
389 2.30259
390 2.30259
391 2.30259
392 2.30259
393 2.30259
394 2.30259
395 2.30259
396 2.30259
397 2.30259
398 2.30259
399 2.30259
400 2.30259
401 2.30259
402 2.30259
403 2.30259
404 2.30259
405 2.30259
406 2.30259
407 2.30259
408 2.30259
409 2.30259
410 2.30259
411 2.30259
412 2.30259
413 2.30259
414 2.30259
415 2.30259
416 2.30259
417 2.30259
418 2.30259
419 2.30259
420 2.30259
421 2.30259
422 2.30259
423 2.30259
424 2.30259
425 2.30259
426 2.30259
427 2.30259
428 2.30259
429 2.30259
430 2.30259
431 2.30259
432 2.30259
433 2.30259
434 2.30259
435 2.30259
436 2.30259
437 2.30259
438 2.30259
439 2.30259
440 2.30259
441 2.30259
442 2.30259
443 2.30259
444 2.30259
445 2.30259
446 2.30259
447 2.30259
448 2.30259
449 2.30259
450 2.30259
451 2.30259
452 2.30259
453 2.30259
454 2.30259
455 2.30259
456 2.30259
457 2.30259
458 2.30259
459 2.30259
460 2.30259
461 2.30259
462 2.30259
463 2.30259
464 2.30259
465 2.30259
466 2.30259
467 2.30259
468 2.30259
469 2.30259
470 2.30259
471 2.30259
472 2.30259
473 2.30259
474 2.30259
475 2.30259
476 2.30259
477 2.30259
478 2.30259
479 2.30259
480 2.30259
481 2.30259
482 2.30259
483 2.30259
484 2.30259
485 2.30259
486 2.30259
487 2.30259
488 2.30259
489 2.30259
490 2.30259
491 2.30259
492 2.30259
493 2.30259
494 2.30259
495 2.30259
496 2.30259
497 2.30259
498 2.30259
499 2.30259
500 2.30259
501 2.30259
502 2.30259
503 2.30259
504 2.30259
505 2.30259
506 2.30259
507 2.30259
508 2.30259
509 2.30259
510 2.30259
511 2.30259
512 2.30259
513 2.30259
514 2.30259
515 2.30259
516 2.30259
517 2.30259
518 2.30259
519 2.30259
520 2.30259
521 2.30259
522 2.30259
523 2.30259
524 2.30259
525 2.30259
526 2.30259
527 2.30259
528 2.30259
529 2.30259
530 2.30259
531 2.30259
532 2.30259
533 2.30259
534 2.30259
535 2.30259
536 2.30259
537 2.30259
538 2.30259
539 2.30259
540 2.30259
541 2.30259
542 2.30259
543 2.30259
544 2.30259
545 2.30259
546 2.30259
547 2.30259
548 2.30259
549 2.30259
550 2.30259
551 2.30259
552 2.30259
553 2.30259
554 2.30259
555 2.30259
556 2.30259
557 2.30259
558 2.30259
559 2.30259
560 2.30259
561 2.30259
562 2.30259
563 2.30259
564 2.30259
565 2.30259
566 2.30259
567 2.30259
568 2.30259
569 2.30259
570 2.30259
571 2.30259
572 2.30259
573 2.30259
574 2.30259
575 2.30259
576 2.30259
577 2.30259
578 2.30259
579 2.30259
580 2.30259
581 2.30259
582 2.30259
583 2.30259
584 2.30259
585 2.30259
586 2.30259
587 2.30259
588 2.30259
589 2.30259
590 2.30259
591 2.30259
592 2.30259
593 2.30259
594 2.30259
595 2.30259
596 2.30259
597 2.30259
598 2.30259
599 2.30259
600 2.30259
601 2.30259
602 2.30259
603 2.30259
604 2.30259
605 2.30259
606 2.30259
607 2.30259
608 2.30259
609 2.30259
610 2.30259
611 2.30259
612 2.30259
613 2.30259
614 2.30259
615 2.30259
616 2.30259
617 2.30259
618 2.30259
619 2.30259
620 2.30259
621 2.30259
622 2.30259
623 2.30259
624 2.30259
625 2.30259
626 2.30259
627 2.30259
628 2.30259
629 2.30259
630 2.30259
631 2.30259
632 2.30259
633 2.30259
634 2.30259
635 2.30259
636 2.30259
637 2.30259
638 2.30259
639 2.30259
640 2.30259
641 2.30259
642 2.30259
643 2.30259
644 2.30259
645 2.30259
646 2.30259
647 2.30259
648 2.30259
649 2.30259
650 2.30259
651 2.30259
652 2.30259
653 2.30259
654 2.30259
655 2.30259
656 2.30259
657 2.30259
658 2.30259
659 2.30259
660 2.30259
661 2.30259
662 2.30259
663 2.30259
664 2.30259
665 2.30259
666 2.30259
667 2.30259
668 2.30259
669 2.30259
670 2.30259
671 2.30259
672 2.30259
673 2.30259
674 2.30259
675 2.30259
676 2.30259
677 2.30259
678 2.30259
679 2.30259
680 2.30259
681 2.30259
682 2.30259
683 2.30259
684 2.30259
685 2.30259
686 2.30259
687 2.30259
688 2.30259
689 2.30259
690 2.30259
691 2.30259
692 2.30259
693 2.30259
694 2.30259
695 2.30259
696 2.30259
697 2.30259
698 2.30259
699 2.30259
700 2.30259
701 2.30259
702 2.30259
703 2.30259
704 2.30259
705 2.30259
706 2.30259
707 2.30259
708 2.30259
709 2.30259
710 2.30259
711 2.30259
712 2.30259
713 2.30259
714 2.30259
715 2.30259
716 2.30259
717 2.30259
718 2.30259
719 2.30259
720 2.30259
721 2.30259
722 2.30259
723 2.30259
724 2.30259
725 2.30259
726 2.30259
727 2.30259
728 2.30259
729 2.30259
730 2.30259
731 2.30259
732 2.30259
733 2.30259
734 2.30259
735 2.30259
736 2.30259
737 2.30259
738 2.30259
739 2.30259
740 2.30259
741 2.30259
742 2.30259
743 2.30259
744 2.30259
745 2.30259
746 2.30259
747 2.30259
748 2.30259
749 2.30259
750 2.30259
751 2.30259
752 2.30259
753 2.30259
754 2.30259
755 2.30259
756 2.30259
757 2.30259
758 2.30259
759 2.30259
760 2.30259
761 2.30259
762 2.30259
763 2.30259
764 2.30259
765 2.30259
766 2.30259
767 2.30259
768 2.30259
769 2.30259
770 2.30259
771 2.30259
772 2.30259
773 2.30259
774 2.30259
775 2.30259
776 2.30259
777 2.30259
778 2.30259
779 2.30259
780 2.30259
781 2.30259
782 2.30259
783 2.30259
784 2.30259
785 2.30259
786 2.30259
787 2.30259
788 2.30259
789 2.30259
790 2.30259
791 2.30259
792 2.30259
793 2.30259
794 2.30259
795 2.30259
796 2.30259
797 2.30259
798 2.30259
799 2.30259
800 2.30259
801 2.30259
802 2.30259
803 2.30259
804 2.30259
805 2.30259
806 2.30259
807 2.30259
808 2.30259
809 2.30259
810 2.30259
811 2.30259
812 2.30259
813 2.30259
814 2.30259
815 2.30259
816 2.30259
817 2.30259
818 2.30259
819 2.30259
820 2.30259
821 2.30259
822 2.30259
823 2.30259
824 2.30259
825 2.30259
826 2.30259
827 2.30259
828 2.30259
829 2.30259
830 2.30259
831 2.30259
832 2.30259
833 2.30259
834 2.30259
835 2.30259
836 2.30259
837 2.30259
838 2.30259
839 2.30259
840 2.30259
841 2.30259
842 2.30259
843 2.30259
844 2.30259
845 2.30259
846 2.30259
847 2.30259
848 2.30259
849 2.30259
850 2.30259
851 2.30259
852 2.30259
853 2.30259
854 2.30259
855 2.30259
856 2.30259
857 2.30259
858 2.30259
859 2.30259
860 2.30259
861 2.30259
862 2.30259
863 2.30259
864 2.30259
865 2.30259
866 2.30259
867 2.30259
868 2.30259
869 2.30259
870 2.30259
871 2.30259
872 2.30259
873 2.30259
874 2.30259
875 2.30259
876 2.30259
877 2.30259
878 2.30259
879 2.30259
880 2.30259
881 2.30259
882 2.30259
883 2.30259
884 2.30259
885 2.30259
886 2.30259
887 2.30259
888 2.30259
889 2.30259
890 2.30259
891 2.30259
892 2.30259
893 2.30259
894 2.30259
895 2.30259
896 2.30259
897 2.30259
898 2.30259
899 2.30259
900 2.30259
901 2.30259
902 2.30259
903 2.30259
904 2.30259
905 2.30259
906 2.30259
907 2.30259
908 2.30259
909 2.30259
910 2.30259
911 2.30259
912 2.30259
913 2.30259
914 2.30259
915 2.30259
916 2.30259
917 2.30259
918 2.30259
919 2.30259
920 2.30259
921 2.30259
922 2.30259
923 2.30259
924 2.30259
925 2.30259
926 2.30259
927 2.30259
928 2.30259
929 2.30259
930 2.30259
931 2.30259
932 2.30259
933 2.30259
934 2.30259
935 2.30259
936 2.30259
937 2.30259
938 2.30259
939 2.30259
940 2.30259
941 2.30259
942 2.30259
943 2.30259
944 2.30259
945 2.30259
946 2.30259
947 2.30259
948 2.30259
949 2.30259
950 2.30259
951 2.30259
952 2.30259
953 2.30259
954 2.30259
955 2.30259
956 2.30259
957 2.30259
958 2.30259
959 2.30259
960 2.30259
961 2.30259
962 2.30259
963 2.30259
964 2.30259
965 2.30259
966 2.30259
967 2.30259
968 2.30259
969 2.30259
970 2.30259
971 2.30259
972 2.30259
973 2.30259
974 2.30259
975 2.30259
976 2.30259
977 2.30259
978 2.30259
979 2.30259
980 2.30259
981 2.30259
982 2.30259
983 2.30259
984 2.30259
985 2.30259
986 2.30259
987 2.30259
988 2.30259
989 2.30259
990 2.30259
991 2.30259
992 2.30259
993 2.30259
994 2.30259
995 2.30259
996 2.30259
997 2.30259
998 2.30259
999 2.30259

==> Prob2.txt <==
1 0
2 0.140709
3 0.220108
4 0.313672
5 0.364912
6 0.399413
7 0.442301
8 0.533719
9 0.55585
10 0.617375
11 0.637337
12 0.702689
13 0.743721
14 0.800447
15 0.837903
16 0.863836
17 0.917302
18 0.93976
19 0.94336
20 0.973206
21 1.04352
22 1.03468
23 1.10141
24 1.11255
25 1.13814
26 1.15723
27 1.20757
28 1.21083
29 1.22542
30 1.24432
31 1.2827
32 1.29116
33 1.3054
34 1.3458
35 1.36826
36 1.38108
37 1.39799
38 1.42083
39 1.4473
40 1.42848
41 1.45374
42 1.45311
43 1.49752
44 1.50063
45 1.50616
46 1.54348
47 1.55154
48 1.55848
49 1.58564
50 1.57716
51 1.60039
52 1.62425
53 1.62285
54 1.63187
55 1.6394
56 1.66152
57 1.66598
58 1.69737
59 1.70108
60 1.70801
61 1.70688
62 1.73136
63 1.72729
64 1.74738
65 1.73889
66 1.74992
67 1.77978
68 1.77618
69 1.79891
70 1.80412
71 1.78975
72 1.81485
73 1.81543
74 1.82852
75 1.83492
76 1.84283
77 1.84617
78 1.85045
79 1.86862
80 1.86237
81 1.88174
82 1.87965
83 1.8808
84 1.89627
85 1.90371
86 1.8997
87 1.92063
88 1.92143
89 1.90934
90 1.92106
91 1.93281
92 1.93703
93 1.93922
94 1.96096
95 1.94668
96 1.95978
97 1.95811
98 1.9668
99 1.97005
100 1.97333
101 1.97332
102 1.98997
103 1.98924
104 1.99179
105 2.0007
106 1.99679
107 2.0135
108 2.01057
109 2.00996
110 2.0292
111 2.03469
112 2.03008
113 2.03326
114 2.04546
115 2.03415
116 2.04918
117 2.03944
118 2.05315
119 2.05823
120 2.05467
121 2.06351
122 2.06345
123 2.0706
124 2.0668
125 2.07496
126 2.08275
127 2.08121
128 2.08085
129 2.08259
130 2.08352
131 2.09576
132 2.1066
133 2.10463
134 2.10793
135 2.10586
136 2.10268
137 2.11849
138 2.11775
139 2.11952
140 2.11675
141 2.12621
142 2.1049
143 2.12464
144 2.12708
145 2.12403
146 2.13258
147 2.12806
148 2.13411
149 2.13712
150 2.13971
151 2.14287
152 2.14075
153 2.14601
154 2.14699
155 2.1553
156 2.15594
157 2.14975
158 2.15464
159 2.15894
160 2.15512
161 2.15878
162 2.16009
163 2.16551
164 2.16733
165 2.16867
166 2.16415
167 2.16587
168 2.1709
169 2.17399
170 2.17925
171 2.18132
172 2.17942
173 2.17552
174 2.18877
175 2.19207
176 2.18881
177 2.18922
178 2.18773
179 2.19197
180 2.19334
181 2.19592
182 2.19582
183 2.19673
184 2.19891
185 2.19754
186 2.20145
187 2.20625
188 2.20228
189 2.2079
190 2.20748
191 2.2038
192 2.21277
193 2.20973
194 2.21487
195 2.21507
196 2.21326
197 2.21251
198 2.21695
199 2.22155
200 2.21511
201 2.21904
202 2.22296
203 2.22033
204 2.22886
205 2.22711
206 2.22789
207 2.2248
208 2.22921
209 2.22423
210 2.22448
211 2.23489
212 2.22816
213 2.23079
214 2.23182
215 2.23358
216 2.23503
217 2.23248
218 2.23258
219 2.23374
220 2.23883
221 2.23581
222 2.24016
223 2.24077
224 2.24224
225 2.2426
226 2.24244
227 2.23705
228 2.24221
229 2.24135
230 2.23979
231 2.24496
232 2.24117
233 2.24302
234 2.24943
235 2.25269
236 2.25269
237 2.24551
238 2.24961
239 2.24728
240 2.2492
241 2.25529
242 2.25258
243 2.25271
244 2.25337
245 2.25289
246 2.25346
247 2.2566
248 2.25645
249 2.26038
250 2.26073
251 2.25802
252 2.25722
253 2.25816
254 2.26202
255 2.25994
256 2.26046
257 2.26174
258 2.2637
259 2.26163
260 2.26441
261 2.26249
262 2.26756
263 2.26315
264 2.26727
265 2.26407
266 2.26829
267 2.26806
268 2.26752
269 2.26554
270 2.2644
271 2.26766
272 2.26938
273 2.26672
274 2.2655
275 2.26809
276 2.2664
277 2.27212
278 2.26637
279 2.27217
280 2.2718
281 2.27077
282 2.27267
283 2.27097
284 2.2769
285 2.27416
286 2.2704
287 2.27299
288 2.27587
289 2.2756
290 2.27249
291 2.27809
292 2.27324
293 2.27669
294 2.27739
295 2.27421
296 2.27888
297 2.28104
298 2.27797
299 2.27815
300 2.27938
301 2.27949
302 2.27652
303 2.27847
304 2.27835
305 2.27892
306 2.28277
307 2.28022
308 2.2817
309 2.2831
310 2.28521
311 2.28063
312 2.28305
313 2.28038
314 2.28077
315 2.285
316 2.28194
317 2.2823
318 2.2855
319 2.28558
320 2.2855
321 2.28489
322 2.27995
323 2.28491
324 2.28617
325 2.28438
326 2.28583
327 2.28712
328 2.28518
329 2.28523
330 2.28381
331 2.28619
332 2.28568
333 2.28392
334 2.2871
335 2.28627
336 2.28723
337 2.28755
338 2.28667
339 2.28954
340 2.28907
341 2.28924
342 2.28833
343 2.28779
344 2.28827
345 2.28726
346 2.28975
347 2.28871
348 2.2907
349 2.28943
350 2.28782
351 2.28945
352 2.28808
353 2.28997
354 2.28938
355 2.28938
356 2.29102
357 2.29001
358 2.2918
359 2.2912
360 2.2907
361 2.29179
362 2.29175
363 2.29241
364 2.29432
365 2.29017
366 2.29154
367 2.29256
368 2.29088
369 2.2937
370 2.29242
371 2.29401
372 2.29163
373 2.29366
374 2.29245
375 2.29371
376 2.29297
377 2.29507
378 2.2932
379 2.29349
380 2.29258
381 2.29255
382 2.29339
383 2.2936
384 2.29425
385 2.29442
386 2.2925
387 2.29445
388 2.29412
389 2.29383
390 2.29437
391 2.29624
392 2.29571
393 2.29592
394 2.29369
395 2.29508
396 2.29605
397 2.29447
398 2.29579
399 2.29615
400 2.29476
401 2.29553
402 2.29412
403 2.29604
404 2.29616
405 2.29559
406 2.29761
407 2.29615
408 2.29646
409 2.29666
410 2.29805
411 2.2957
412 2.29561
413 2.29495
414 2.29615
415 2.29729
416 2.29752
417 2.29679
418 2.29709
419 2.29792
420 2.29711
421 2.29763
422 2.29655
423 2.29666
424 2.29595
425 2.29783
426 2.29742
427 2.29827
428 2.29732
429 2.29782
430 2.29869
431 2.2973
432 2.29973
433 2.29837
434 2.29827
435 2.29815
436 2.29803
437 2.29878
438 2.29837
439 2.29815
440 2.29877
441 2.29921
442 2.2991
443 2.29795
444 2.29814
445 2.29941
446 2.29929
447 2.2992
448 2.29867
449 2.29869
450 2.29805
451 2.2989
452 2.29942
453 2.29941
454 2.29911
455 2.29889
456 2.30006
457 2.29962
458 2.29866
459 2.29858
460 2.30079
461 2.29858
462 2.29974
463 2.29911
464 2.29963
465 2.29889
466 2.30037
467 2.29974
468 2.29815
469 2.30069
470 2.29942
471 2.29963
472 2.30058
473 2.29994
474 2.30016
475 2.29942
476 2.29942
477 2.29942
478 2.29932
479 2.30027
480 2.30037
481 2.30027
482 2.29961
483 2.29974
484 2.29995
485 2.29869
486 2.30016
487 2.2991
488 2.29995
489 2.30079
490 2.29994
491 2.3009
492 2.30016
493 2.30069
494 2.29963
495 2.29995
496 2.29963
497 2.30027
498 2.30132
499 2.30016
500 2.30004
501 2.30004
502 2.30079
503 2.30006
504 2.30122
505 2.3009
506 2.30111
507 2.30132
508 2.30058
509 2.30069
510 2.30111
511 2.30122
512 2.30058
513 2.30006
514 2.30069
515 2.30079
516 2.29995
517 2.30058
518 2.301
519 2.3009
520 2.30132
521 2.30111
522 2.30122
523 2.30132
524 2.30111
525 2.301
526 2.30164
527 2.301
528 2.29985
529 2.30058
530 2.301
531 2.30111
532 2.30132
533 2.30078
534 2.30206
535 2.30079
536 2.30111
537 2.301
538 2.30089
539 2.301
540 2.30185
541 2.30206
542 2.30037
543 2.30174
544 2.30037
545 2.30122
546 2.30079
547 2.30152
548 2.30037
549 2.30174
550 2.30153
551 2.30143
552 2.30143
553 2.30111
554 2.30132
555 2.3012
556 2.30153
557 2.30206
558 2.30185
559 2.30185
560 2.30153
561 2.301
562 2.30153
563 2.30185
564 2.30122
565 2.30153
566 2.30152
567 2.30164
568 2.30143
569 2.30122
570 2.30152
571 2.301
572 2.30111
573 2.30185
574 2.30132
575 2.30216
576 2.30227
577 2.30153
578 2.30195
579 2.30143
580 2.30132
581 2.30111
582 2.30174
583 2.30174
584 2.30185
585 2.30174
586 2.30174
587 2.30153
588 2.30227
589 2.30122
590 2.30153
591 2.30216
592 2.30216
593 2.30153
594 2.30185
595 2.30174
596 2.30195
597 2.30237
598 2.30206
599 2.30195
600 2.30227
601 2.30227
602 2.30237
603 2.30206
604 2.30206
605 2.30195
606 2.30206
607 2.30227
608 2.30206
609 2.30185
610 2.30206
611 2.30206
612 2.30216
613 2.30248
614 2.30164
615 2.30227
616 2.30164
617 2.30216
618 2.30206
619 2.30174
620 2.30216
621 2.30206
622 2.30227
623 2.30216
624 2.30216
625 2.30185
626 2.30195
627 2.30237
628 2.30248
629 2.30216
630 2.30227
631 2.30227
632 2.30227
633 2.30237
634 2.30248
635 2.30195
636 2.30216
637 2.30227
638 2.30237
639 2.30237
640 2.30248
641 2.30216
642 2.30206
643 2.30227
644 2.30237
645 2.30216
646 2.30227
647 2.30248
648 2.30237
649 2.30195
650 2.30227
651 2.30237
652 2.30227
653 2.30227
654 2.30237
655 2.30227
656 2.30248
657 2.30227
658 2.30195
659 2.30185
660 2.30216
661 2.30216
662 2.30259
663 2.30216
664 2.30248
665 2.30227
666 2.30227
667 2.30227
668 2.30195
669 2.30227
670 2.30216
671 2.30206
672 2.30195
673 2.30237
674 2.30216
675 2.30259
676 2.30216
677 2.30237
678 2.30259
679 2.30248
680 2.30216
681 2.30227
682 2.30216
683 2.30237
684 2.30259
685 2.30248
686 2.30227
687 2.30237
688 2.30248
689 2.30227
690 2.30248
691 2.30248
692 2.30248
693 2.30248
694 2.30248
695 2.30237
696 2.30227
697 2.30237
698 2.30248
699 2.30259
700 2.30259
701 2.30227
702 2.30259
703 2.30259
704 2.30216
705 2.30248
706 2.30227
707 2.30227
708 2.30248
709 2.30248
710 2.30259
711 2.30248
712 2.30248
713 2.30237
714 2.30248
715 2.30227
716 2.30206
717 2.30259
718 2.30248
719 2.30248
720 2.30259
721 2.30248
722 2.30227
723 2.30227
724 2.30259
725 2.30259
726 2.30259
727 2.30259
728 2.30259
729 2.30259
730 2.30248
731 2.30248
732 2.30259
733 2.30259
734 2.30259
735 2.30259
736 2.30259
737 2.30237
738 2.30248
739 2.30248
740 2.30259
741 2.30248
742 2.30248
743 2.30248
744 2.30259
745 2.30259
746 2.30259
747 2.30259
748 2.30259
749 2.30248
750 2.30248
751 2.30259
752 2.30259
753 2.30248
754 2.30259
755 2.30248
756 2.30248
757 2.30259
758 2.30216
759 2.30259
760 2.30237
761 2.30248
762 2.30259
763 2.30248
764 2.30259
765 2.30248
766 2.30237
767 2.30248
768 2.30259
769 2.30248
770 2.30248
771 2.30259
772 2.30259
773 2.30237
774 2.30248
775 2.30248
776 2.30259
777 2.30259
778 2.30259
779 2.30259
780 2.30248
781 2.30259
782 2.30259
783 2.30237
784 2.30259
785 2.30259
786 2.30259
787 2.30248
788 2.30237
789 2.30259
790 2.30248
791 2.30259
792 2.30259
793 2.30227
794 2.30259
795 2.30248
796 2.30237
797 2.30237
798 2.30248
799 2.30259
800 2.30259
801 2.30259
802 2.30237
803 2.30248
804 2.30259
805 2.30237
806 2.30259
807 2.30259
808 2.30248
809 2.30259
810 2.30259
811 2.30259
812 2.30259
813 2.30259
814 2.30259
815 2.30259
816 2.30248
817 2.30237
818 2.30248
819 2.30248
820 2.30259
821 2.30259
822 2.30259
823 2.30259
824 2.30259
825 2.30259
826 2.30259
827 2.30248
828 2.30259
829 2.30259
830 2.30248
831 2.30259
832 2.30259
833 2.30259
834 2.30259
835 2.30259
836 2.30259
837 2.30259
838 2.30259
839 2.30259
840 2.30259
841 2.30259
842 2.30259
843 2.30259
844 2.30248
845 2.30259
846 2.30259
847 2.30259
848 2.30248
849 2.30259
850 2.30259
851 2.30248
852 2.30259
853 2.30259
854 2.30259
855 2.30248
856 2.30259
857 2.30259
858 2.30259
859 2.30259
860 2.30259
861 2.30259
862 2.30259
863 2.30248
864 2.30248
865 2.30259
866 2.30259
867 2.30259
868 2.30248
869 2.30259
870 2.30259
871 2.30259
872 2.30259
873 2.30259
874 2.30259
875 2.30259
876 2.30259
877 2.30259
878 2.30259
879 2.30248
880 2.30259
881 2.30259
882 2.30259
883 2.30259
884 2.30248
885 2.30259
886 2.30259
887 2.30248
888 2.30259
889 2.30259
890 2.30259
891 2.30259
892 2.30259
893 2.30259
894 2.30259
895 2.30248
896 2.30259
897 2.30259
898 2.30259
899 2.30259
900 2.30259
901 2.30248
902 2.30259
903 2.30248
904 2.30259
905 2.30259
906 2.30259
907 2.30259
908 2.30259
909 2.30259
910 2.30259
911 2.30248
912 2.30259
913 2.30259
914 2.30259
915 2.30259
916 2.30259
917 2.30259
918 2.30259
919 2.30259
920 2.30259
921 2.30259
922 2.30259
923 2.30259
924 2.30259
925 2.30259
926 2.30248
927 2.30259
928 2.30259
929 2.30259
930 2.30259
931 2.30259
932 2.30259
933 2.30259
934 2.30259
935 2.30259
936 2.30259
937 2.30248
938 2.30259
939 2.30259
940 2.30259
941 2.30248
942 2.30259
943 2.30259
944 2.30259
945 2.30259
946 2.30248
947 2.30259
948 2.30259
949 2.30259
950 2.30259
951 2.30259
952 2.30259
953 2.30259
954 2.30259
955 2.30259
956 2.30259
957 2.30259
958 2.30259
959 2.30248
960 2.30259
961 2.30259
962 2.30259
963 2.30259
964 2.30259
965 2.30259
966 2.30259
967 2.30259
968 2.30259
969 2.30259
970 2.30259
971 2.30259
972 2.30259
973 2.30259
974 2.30259
975 2.30259
976 2.30259
977 2.30259
978 2.30259
979 2.30248
980 2.30259
981 2.30259
982 2.30259
983 2.30248
984 2.30259
985 2.30248
986 2.30259
987 2.30259
988 2.30259
989 2.30259
990 2.30259
991 2.30259
992 2.30259
993 2.30259
994 2.30259
995 2.30259
996 2.30259
997 2.30259
998 2.30259
999 2.30259


==> Prob3.txt <==
1 0
2 0.0145561
3 0.0242602
4 0.0374299
5 0.0378354
6 0.0448847
7 0.0514107
8 0.0646983
9 0.0692626
10 0.0694325
11 0.07469
12 0.0976295
13 0.0954323
14 0.112068
15 0.107909
16 0.123512
17 0.126807
18 0.124087
19 0.129802
20 0.131594
21 0.144881
22 0.153043
23 0.152048
24 0.180769
25 0.191807
26 0.189204
27 0.218957
28 0.205892
29 0.213935
30 0.225902
31 0.222018
32 0.231017
33 0.235881
34 0.225313
35 0.259462
36 0.26553
37 0.243349
38 0.275077
39 0.28991
40 0.287554
41 0.273914
42 0.27449
43 0.305302
44 0.308637
45 0.299718
46 0.312455
47 0.310599
48 0.316563
49 0.313934
50 0.330008
51 0.344671
52 0.355785
53 0.386768
54 0.331341
55 0.353706
56 0.362795
57 0.367817
58 0.417175
59 0.373247
60 0.39808
61 0.406924
62 0.414051
63 0.419167
64 0.43015
65 0.430071
66 0.418392
67 0.466732
68 0.45065
69 0.459054
70 0.459746
71 0.460417
72 0.457644
73 0.472864
74 0.472306
75 0.488378
76 0.470679
77 0.475257
78 0.479539
79 0.529262
80 0.485435
81 0.535529
82 0.515778
83 0.500938
84 0.506834
85 0.554926
86 0.53758
87 0.525168
88 0.548646
89 0.553565
90 0.543857
91 0.577509
92 0.583648
93 0.56701
94 0.582846
95 0.583161
96 0.602127
97 0.584615
98 0.597461
99 0.581619
100 0.576609
101 0.589231
102 0.611216
103 0.643044
104 0.622701
105 0.636928
106 0.624337
107 0.675831
108 0.644997
109 0.656652
110 0.66897
111 0.665597
112 0.663893
113 0.661437
114 0.678541
115 0.651804
116 0.667976
117 0.690951
118 0.65972
119 0.719722
120 0.66283
121 0.716723
122 0.712352
123 0.701622
124 0.697422
125 0.717938
126 0.718761
127 0.719627
128 0.737042
129 0.720852
130 0.756483
131 0.734899
132 0.72681
133 0.739049
134 0.742004
135 0.74342
136 0.7738
137 0.755223
138 0.747403
139 0.766299
140 0.770533
141 0.787507
142 0.791193
143 0.813203
144 0.785518
145 0.789145
146 0.798292
147 0.816914
148 0.793676
149 0.834785
150 0.818814
151 0.808753
152 0.830662
153 0.840417
154 0.852121
155 0.83932
156 0.838077
157 0.852526
158 0.841231
159 0.837915
160 0.865121
161 0.840607
162 0.862612
163 0.840615
164 0.878613
165 0.877264
166 0.850152
167 0.862077
168 0.867261
169 0.890568
170 0.87684
171 0.904599
172 0.882607
173 0.903874
174 0.893551
175 0.95539
176 0.933491
177 0.921219
178 0.925511
179 0.906316
180 0.924645
181 0.915856
182 0.951258
183 0.928152
184 0.933425
185 0.970573
186 0.952958
187 0.974087
188 0.967639
189 0.977071
190 0.982896
191 0.968946
192 0.959988
193 0.957508
194 0.974507
195 0.976495
196 0.994855
197 0.998646
198 0.981256
199 0.991893
200 0.992622
201 0.994599
202 0.995182
203 0.991537
204 1.03661
205 1.01352
206 1.01967
207 1.02966
208 1.02736
209 1.01701
210 1.02557
211 1.0413
212 0.997908
213 1.02918
214 1.03344
215 1.03388
216 1.04602
217 1.05953
218 1.03977
219 1.06622
220 1.04822
221 1.05662
222 1.05108
223 1.05468
224 1.07089
225 1.08939
226 1.04563
227 1.06193
228 1.0493
229 1.07505
230 1.07139
231 1.09705
232 1.08573
233 1.08253
234 1.07576
235 1.09625
236 1.11131
237 1.09582
238 1.0954
239 1.1095
240 1.10913
241 1.10527
242 1.09655
243 1.10838
244 1.10537
245 1.11568
246 1.12425
247 1.11256
248 1.13992
249 1.13626
250 1.12985
251 1.13165
252 1.1458
253 1.11769
254 1.15142
255 1.15189
256 1.10254
257 1.16131
258 1.15299
259 1.14335
260 1.18096
261 1.16413
262 1.16914
263 1.15415
264 1.18585
265 1.18309
266 1.17428
267 1.18571
268 1.18055
269 1.19519
270 1.15362
271 1.19082
272 1.17634
273 1.20042
274 1.19282
275 1.19806
276 1.19041
277 1.20597
278 1.20983
279 1.18989
280 1.20379
281 1.20717
282 1.21689
283 1.20099
284 1.21041
285 1.23219
286 1.22642
287 1.22523
288 1.22996
289 1.21826
290 1.22964
291 1.23134
292 1.22379
293 1.25416
294 1.23487
295 1.23524
296 1.25821
297 1.2301
298 1.25045
299 1.27063
300 1.24411
301 1.27139
302 1.24119
303 1.24832
304 1.26998
305 1.2552
306 1.28273
307 1.27136
308 1.2797
309 1.25614
310 1.28567
311 1.2911
312 1.29285
313 1.27494
314 1.2764
315 1.29341
316 1.30553
317 1.30495
318 1.27958
319 1.29412
320 1.30043
321 1.31215
322 1.3036
323 1.29184
324 1.3161
325 1.32464
326 1.29542
327 1.31118
328 1.32373
329 1.33135
330 1.30311
331 1.33473
332 1.32604
333 1.34052
334 1.31928
335 1.34134
336 1.32317
337 1.3477
338 1.31518
339 1.32992
340 1.34149
341 1.34684
342 1.35573
343 1.35272
344 1.33105
345 1.33364
346 1.37508
347 1.36881
348 1.36806
349 1.34463
350 1.3606
351 1.35741
352 1.34588
353 1.34912
354 1.35635
355 1.36631
356 1.37625
357 1.36343
358 1.35886
359 1.3746
360 1.37417
361 1.37499
362 1.38877
363 1.37749
364 1.38293
365 1.37863
366 1.39308
367 1.39161
368 1.39379
369 1.40365
370 1.38303
371 1.40697
372 1.40158
373 1.40104
374 1.41195
375 1.39047
376 1.40512
377 1.42137
378 1.41237
379 1.41506
380 1.42801
381 1.41442
382 1.42631
383 1.40296
384 1.422
385 1.42024
386 1.42508
387 1.40639
388 1.43719
389 1.40983
390 1.43856
391 1.43406
392 1.42705
393 1.43254
394 1.4292
395 1.4275
396 1.435
397 1.43813
398 1.45042
399 1.41743
400 1.4427
401 1.4559
402 1.45138
403 1.44578
404 1.44081
405 1.43929
406 1.43916
407 1.44755
408 1.44986
409 1.47152
410 1.47559
411 1.45418
412 1.45397
413 1.47936
414 1.4842
415 1.46359
416 1.47997
417 1.47394
418 1.48352
419 1.47274
420 1.46253
421 1.47874
422 1.45908
423 1.47703
424 1.49138
425 1.47776
426 1.46955
427 1.46688
428 1.47369
429 1.49455
430 1.49851
431 1.49012
432 1.48827
433 1.48998
434 1.49412
435 1.51785
436 1.50327
437 1.48925
438 1.51118
439 1.48437
440 1.49025
441 1.50535
442 1.50922
443 1.50459
444 1.53314
445 1.51601
446 1.51964
447 1.52419
448 1.53914
449 1.52988
450 1.52387
451 1.53358
452 1.5224
453 1.54191
454 1.53173
455 1.53313
456 1.50971
457 1.53745
458 1.54065
459 1.53133
460 1.53628
461 1.54135
462 1.53988
463 1.55509
464 1.52464
465 1.55123
466 1.53542
467 1.55558
468 1.56128
469 1.55614
470 1.56592
471 1.53671
472 1.57095
473 1.55926
474 1.5518
475 1.53118
476 1.54437
477 1.55903
478 1.57454
479 1.54588
480 1.53584
481 1.55871
482 1.56835
483 1.56703
484 1.58118
485 1.58349
486 1.57964
487 1.55604
488 1.59743
489 1.58269
490 1.5853
491 1.58258
492 1.56364
493 1.55818
494 1.58851
495 1.58493
496 1.59615
497 1.57826
498 1.59938
499 1.59681
500 1.5941
501 1.59216
502 1.59453
503 1.604
504 1.60417
505 1.60346
506 1.58094
507 1.5956
508 1.5867
509 1.59735
510 1.60517
511 1.60694
512 1.60328
513 1.6143
514 1.6154
515 1.61735
516 1.6185
517 1.60829
518 1.60063
519 1.62283
520 1.62278
521 1.62763
522 1.61036
523 1.62403
524 1.61486
525 1.61414
526 1.63358
527 1.623
528 1.62197
529 1.61401
530 1.61207
531 1.62635
532 1.63341
533 1.64775
534 1.63884
535 1.6311
536 1.64016
537 1.62622
538 1.63802
539 1.62613
540 1.63767
541 1.65568
542 1.62425
543 1.64617
544 1.64647
545 1.63845
546 1.6428
547 1.66352
548 1.64033
549 1.65333
550 1.65332
551 1.63696
552 1.64325
553 1.64128
554 1.66143
555 1.65632
556 1.65853
557 1.65339
558 1.65501
559 1.6738
560 1.66504
561 1.65385
562 1.66527
563 1.66016
564 1.66709
565 1.66809
566 1.67087
567 1.66747
568 1.6603
569 1.66992
570 1.67448
571 1.6881
572 1.66983
573 1.68149
574 1.66661
575 1.67823
576 1.68428
577 1.68928
578 1.69
579 1.67773
580 1.67785
581 1.67307
582 1.68999
583 1.69595
584 1.6823
585 1.68144
586 1.68368
587 1.6871
588 1.68332
589 1.71197
590 1.67331
591 1.69632
592 1.69749
593 1.69519
594 1.68986
595 1.68524
596 1.70966
597 1.68685
598 1.70144
599 1.70609
600 1.69608
601 1.70091
602 1.70774
603 1.70481
604 1.7358
605 1.71423
606 1.71248
607 1.70236
608 1.70526
609 1.73327
610 1.695
611 1.71471
612 1.70617
613 1.69794
614 1.71224
615 1.71776
616 1.7221
617 1.72777
618 1.70873
619 1.71659
620 1.72992
621 1.70501
622 1.73085
623 1.72326
624 1.73422
625 1.7255
626 1.73423
627 1.73397
628 1.71818
629 1.73246
630 1.73927
631 1.72713
632 1.72954
633 1.72738
634 1.74081
635 1.75555
636 1.73054
637 1.74886
638 1.73736
639 1.75151
640 1.7477
641 1.74957
642 1.73144
643 1.75393
644 1.75686
645 1.75701
646 1.73962
647 1.75645
648 1.73854
649 1.76052
650 1.76061
651 1.75761
652 1.76096
653 1.76538
654 1.767
655 1.75749
656 1.75006
657 1.75706
658 1.7498
659 1.75965
660 1.76059
661 1.7549
662 1.7541
663 1.75877
664 1.77332
665 1.76985
666 1.76613
667 1.76608
668 1.777
669 1.75353
670 1.77005
671 1.76011
672 1.76836
673 1.76428
674 1.79645
675 1.78001
676 1.78858
677 1.78467
678 1.75972
679 1.76256
680 1.76456
681 1.77208
682 1.7811
683 1.78361
684 1.77277
685 1.78299
686 1.79099
687 1.79806
688 1.78155
689 1.78935
690 1.77461
691 1.79161
692 1.79705
693 1.7729
694 1.80326
695 1.78731
696 1.78459
697 1.7954
698 1.78134
699 1.78425
700 1.80565
701 1.79666
702 1.78866
703 1.79307
704 1.79156
705 1.80134
706 1.79916
707 1.80153
708 1.79044
709 1.80714
710 1.79675
711 1.80695
712 1.8101
713 1.79136
714 1.8032
715 1.80558
716 1.81138
717 1.79641
718 1.81386
719 1.80267
720 1.81514
721 1.81821
722 1.80606
723 1.81969
724 1.81869
725 1.81006
726 1.82769
727 1.81368
728 1.80799
729 1.82125
730 1.82012
731 1.83104
732 1.81551
733 1.81177
734 1.8283
735 1.82383
736 1.81356
737 1.82069
738 1.83395
739 1.82754
740 1.82129
741 1.84085
742 1.8231
743 1.83479
744 1.83082
745 1.83697
746 1.82582
747 1.82966
748 1.81896
749 1.84013
750 1.84024
751 1.84627
752 1.82227
753 1.8334
754 1.83852
755 1.83963
756 1.84221
757 1.83454
758 1.83971
759 1.84091
760 1.85993
761 1.83989
762 1.84777
763 1.84041
764 1.8394
765 1.84934
766 1.84259
767 1.83712
768 1.84105
769 1.8381
770 1.84738
771 1.8392
772 1.84601
773 1.84237
774 1.85462
775 1.85169
776 1.85272
777 1.84384
778 1.84246
779 1.84681
780 1.84331
781 1.8511
782 1.8637
783 1.85683
784 1.85415
785 1.84975
786 1.8648
787 1.86431
788 1.8481
789 1.86788
790 1.86068
791 1.86549
792 1.86065
793 1.86755
794 1.87341
795 1.86538
796 1.8552
797 1.86223
798 1.85667
799 1.87607
800 1.87897
801 1.88316
802 1.87154
803 1.86619
804 1.88433
805 1.86562
806 1.86325
807 1.8707
808 1.882
809 1.85491
810 1.88558
811 1.8711
812 1.87379
813 1.88187
814 1.87269
815 1.87563
816 1.86782
817 1.87819
818 1.88697
819 1.8796
820 1.88808
821 1.89352
822 1.87988
823 1.88464
824 1.88388
825 1.89068
826 1.89162
827 1.88863
828 1.89072
829 1.88763
830 1.89025
831 1.8935
832 1.88351
833 1.90394
834 1.88331
835 1.88923
836 1.88998
837 1.88934
838 1.89745
839 1.88657
840 1.89271
841 1.89038
842 1.89658
843 1.90211
844 1.89839
845 1.90083
846 1.89332
847 1.8852
848 1.90444
849 1.90263
850 1.8934
851 1.90649
852 1.89518
853 1.90412
854 1.90807
855 1.89931
856 1.90367
857 1.90965
858 1.90085
859 1.91399
860 1.90785
861 1.89961
862 1.91596
863 1.90946
864 1.91056
865 1.91705
866 1.91741
867 1.91759
868 1.9115
869 1.90147
870 1.91493
871 1.91394
872 1.91231
873 1.90258
874 1.90383
875 1.90817
876 1.9101
877 1.9115
878 1.91139
879 1.92115
880 1.91832
881 1.92147
882 1.92049
883 1.91792
884 1.92026
885 1.91829
886 1.91329
887 1.91463
888 1.91448
889 1.92135
890 1.9259
891 1.92561
892 1.92307
893 1.91424
894 1.91826
895 1.9214
896 1.92475
897 1.93971
898 1.92816
899 1.91594
900 1.92958
901 1.92947
902 1.93151
903 1.9331
904 1.92806
905 1.91849
906 1.93295
907 1.9375
908 1.92266
909 1.935
910 1.93437
911 1.93898
912 1.93485
913 1.93168
914 1.94082
915 1.93624
916 1.93359
917 1.94859
918 1.94127
919 1.93913
920 1.95283
921 1.94064
922 1.9462
923 1.94815
924 1.94847
925 1.94648
926 1.94199
927 1.94537
928 1.95047
929 1.94599
930 1.94728
931 1.94854
932 1.94694
933 1.94479
934 1.95313
935 1.93586
936 1.9556
937 1.95467
938 1.9457
939 1.96639
940 1.95501
941 1.94021
942 1.93904
943 1.95159
944 1.95583
945 1.9591
946 1.9595
947 1.95641
948 1.96821
949 1.94593
950 1.94955
951 1.95333
952 1.9592
953 1.94703
954 1.96206
955 1.9587
956 1.94481
957 1.95617
958 1.95704
959 1.96425
960 1.95911
961 1.95847
962 1.96309
963 1.95563
964 1.96424
965 1.96252
966 1.96626
967 1.96608
968 1.95643
969 1.96951
970 1.96698
971 1.94902
972 1.95861
973 1.96322
974 1.97918
975 1.96482
976 1.96715
977 1.95741
978 1.97198
979 1.97701
980 1.96119
981 1.9677
982 1.9667
983 1.97247
984 1.96115
985 1.97456
986 1.97593
987 1.96339
988 1.99248
989 1.96958
990 1.97898
991 1.97723
992 1.98749
993 1.9779
994 1.9772
995 1.98411
996 1.9721
997 1.97164
998 1.98445
999 1.98498


==> Prob4.txt <==
1 0
2 0.435296
3 0.687966
4 0.813482
5 0.944732
6 1.0353
7 1.09225
8 1.16445
9 1.19545
10 1.2483
11 1.28617
12 1.30994
13 1.3338
14 1.38502
15 1.39281
16 1.42731
17 1.44704
18 1.46326
19 1.47258
20 1.48896
21 1.49581
22 1.53541
23 1.54373
24 1.55329
25 1.56877
26 1.57498
27 1.59726
28 1.59961
29 1.61265
30 1.62343
31 1.61898
32 1.63991
33 1.6541
34 1.64924
35 1.65749
36 1.66386
37 1.67879
38 1.67961
39 1.6928
40 1.69117
41 1.70063
42 1.71266
43 1.71104
44 1.71819
45 1.72825
46 1.7194
47 1.74579
48 1.73729
49 1.75476
50 1.75803
51 1.75335
52 1.76266
53 1.78264
54 1.76867
55 1.78116
56 1.79164
57 1.78911
58 1.79837
59 1.79615
60 1.79859
61 1.79648
62 1.80282
63 1.81214
64 1.8082
65 1.81642
66 1.82363
67 1.82702
68 1.82447
69 1.83152
70 1.84004
71 1.83679
72 1.84425
73 1.84577
74 1.84426
75 1.85092
76 1.84508
77 1.85786
78 1.85718
79 1.8629
80 1.86417
81 1.8643
82 1.87103
83 1.87923
84 1.87541
85 1.87275
86 1.8826
87 1.87562
88 1.88615
89 1.88795
90 1.89108
91 1.89408
92 1.88592
93 1.90144
94 1.89855
95 1.9007
96 1.90518
97 1.91354
98 1.90186
99 1.90454
100 1.91091
101 1.90986
102 1.92229
103 1.91575
104 1.92047
105 1.92351
106 1.92113
107 1.92435
108 1.92452
109 1.93567
110 1.93075
111 1.93561
112 1.94327
113 1.9404
114 1.94709
115 1.93989
116 1.94477
117 1.94134
118 1.95005
119 1.94905
120 1.94796
121 1.95273
122 1.95594
123 1.96141
124 1.95997
125 1.95999
126 1.96623
127 1.96344
128 1.97097
129 1.96809
130 1.96255
131 1.97211
132 1.96769
133 1.96934
134 1.97515
135 1.9825
136 1.97082
137 1.97775
138 1.97593
139 1.97314
140 1.98899
141 1.97971
142 1.98395
143 1.98388
144 1.98524
145 1.9889
146 1.98709
147 1.98742
148 1.99
149 1.99132
150 1.99432
151 1.9982
152 2.00384
153 1.99467
154 2.00866
155 1.99662
156 2.00417
157 2.00775
158 2.00053
159 2.00632
160 2.0045
161 2.01525
162 2.00468
163 2.01522
164 2.01303
165 2.02056
166 2.01594
167 2.01489
168 2.01846
169 2.02131
170 2.0208
171 2.01552
172 2.01773
173 2.02427
174 2.02423
175 2.02325
176 2.01696
177 2.02267
178 2.02836
179 2.03208
180 2.02876
181 2.02852
182 2.03544
183 2.03472
184 2.03681
185 2.03133
186 2.03816
187 2.02535
188 2.03256
189 2.03706
190 2.04155
191 2.04234
192 2.03558
193 2.04514
194 2.04752
195 2.0484
196 2.04018
197 2.05091
198 2.04133
199 2.04336
200 2.04686
201 2.04149
202 2.05256
203 2.04666
204 2.05902
205 2.05831
206 2.05997
207 2.05751
208 2.05249
209 2.05587
210 2.05511
211 2.05402
212 2.05391
213 2.05594
214 2.06392
215 2.06188
216 2.06293
217 2.06516
218 2.061
219 2.06616
220 2.06612
221 2.0725
222 2.06809
223 2.07029
224 2.07228
225 2.06749
226 2.06878
227 2.07136
228 2.07545
229 2.07532
230 2.07669
231 2.06278
232 2.07549
233 2.07983
234 2.08324
235 2.07482
236 2.07273
237 2.07665
238 2.07899
239 2.07838
240 2.08118
241 2.08404
242 2.07901
243 2.08255
244 2.09119
245 2.08334
246 2.082
247 2.08517
248 2.08196
249 2.08511
250 2.08722
251 2.09261
252 2.08293
253 2.08862
254 2.08454
255 2.09316
256 2.09203
257 2.09443
258 2.08623
259 2.09669
260 2.08979
261 2.09616
262 2.09908
263 2.09726
264 2.09266
265 2.09554
266 2.09958
267 2.09495
268 2.10093
269 2.09485
270 2.09555
271 2.09755
272 2.10058
273 2.10421
274 2.10079
275 2.09828
276 2.10034
277 2.11101
278 2.10582
279 2.10233
280 2.1056
281 2.113
282 2.10476
283 2.10411
284 2.11032
285 2.10531
286 2.1144
287 2.10993
288 2.1128
289 2.11042
290 2.11807
291 2.11474
292 2.10876
293 2.12029
294 2.11415
295 2.12227
296 2.12317
297 2.11289
298 2.11573
299 2.11761
300 2.11896
301 2.122
302 2.11501
303 2.11864
304 2.1198
305 2.11851
306 2.1183
307 2.1203
308 2.1199
309 2.12429
310 2.12233
311 2.12128
312 2.1214
313 2.13232
314 2.12773
315 2.12005
316 2.12375
317 2.12238
318 2.12834
319 2.12458
320 2.12817
321 2.12505
322 2.12817
323 2.12521
324 2.12348
325 2.13558
326 2.12977
327 2.12378
328 2.13196
329 2.1336
330 2.13294
331 2.12792
332 2.131
333 2.13165
334 2.13095
335 2.13236
336 2.13453
337 2.13425
338 2.13369
339 2.13868
340 2.13322
341 2.13698
342 2.13947
343 2.13593
344 2.14143
345 2.13874
346 2.13885
347 2.13859
348 2.14434
349 2.13822
350 2.13703
351 2.13812
352 2.1407
353 2.14286
354 2.14466
355 2.14228
356 2.14603
357 2.14839
358 2.14193
359 2.13911
360 2.14883
361 2.14626
362 2.14529
363 2.14378
364 2.14322
365 2.14379
366 2.1534
367 2.1503
368 2.15505
369 2.15081
370 2.14955
371 2.15246
372 2.14974
373 2.15183
374 2.15433
375 2.15069
376 2.15079
377 2.14925
378 2.15248
379 2.15451
380 2.15793
381 2.15302
382 2.15314
383 2.15465
384 2.15451
385 2.15789
386 2.15475
387 2.15574
388 2.16177
389 2.15552
390 2.15854
391 2.15875
392 2.15977
393 2.16044
394 2.15536
395 2.15926
396 2.16052
397 2.15853
398 2.15991
399 2.15311
400 2.15997
401 2.15997
402 2.16236
403 2.16148
404 2.16348
405 2.16196
406 2.16778
407 2.16512
408 2.15993
409 2.1655
410 2.16497
411 2.16469
412 2.16251
413 2.1662
414 2.16519
415 2.1658
416 2.16339
417 2.16528
418 2.17038
419 2.16724
420 2.1678
421 2.16901
422 2.16875
423 2.1702
424 2.17313
425 2.17354
426 2.16369
427 2.16754
428 2.1722
429 2.17091
430 2.17178
431 2.16933
432 2.17322
433 2.17202
434 2.1732
435 2.1715
436 2.17325
437 2.17474
438 2.17471
439 2.17038
440 2.17412
441 2.17438
442 2.17752
443 2.17265
444 2.17857
445 2.1751
446 2.179
447 2.17358
448 2.1761
449 2.17709
450 2.18271
451 2.1819
452 2.17769
453 2.18535
454 2.17035
455 2.17657
456 2.18228
457 2.17781
458 2.18403
459 2.17736
460 2.18307
461 2.18388
462 2.18091
463 2.17611
464 2.18189
465 2.18992
466 2.18264
467 2.18137
468 2.17733
469 2.18641
470 2.18592
471 2.1787
472 2.178
473 2.18249
474 2.18413
475 2.18734
476 2.18755
477 2.17562
478 2.1845
479 2.18377
480 2.18352
481 2.18599
482 2.18182
483 2.18737
484 2.18301
485 2.18887
486 2.18715
487 2.18635
488 2.19061
489 2.18412
490 2.1901
491 2.18819
492 2.18942
493 2.18651
494 2.19229
495 2.19355
496 2.191
497 2.18984
498 2.19375
499 2.18967
500 2.19065
501 2.18822
502 2.19572
503 2.19186
504 2.18996
505 2.19045
506 2.19482
507 2.19382
508 2.19449
509 2.19487
510 2.19572
511 2.19321
512 2.19766
513 2.19529
514 2.19779
515 2.19642
516 2.19378
517 2.1975
518 2.19773
519 2.19598
520 2.19684
521 2.19939
522 2.19682
523 2.20077
524 2.19488
525 2.19492
526 2.19897
527 2.19955
528 2.19778
529 2.2003
530 2.19719
531 2.20383
532 2.20341
533 2.19775
534 2.205
535 2.20046
536 2.20105
537 2.20147
538 2.19722
539 2.19994
540 2.20122
541 2.20395
542 2.20261
543 2.20074
544 2.1965
545 2.20737
546 2.20081
547 2.20383
548 2.1964
549 2.20843
550 2.20633
551 2.20028
552 2.20377
553 2.20435
554 2.20137
555 2.20658
556 2.20019
557 2.2054
558 2.20044
559 2.21002
560 2.20488
561 2.20851
562 2.20791
563 2.20904
564 2.209
565 2.20424
566 2.20407
567 2.20784
568 2.21017
569 2.21568
570 2.20576
571 2.20074
572 2.20734
573 2.20781
574 2.208
575 2.20667
576 2.21293
577 2.20473
578 2.20678
579 2.21003
580 2.20964
581 2.20831
582 2.21162
583 2.21012
584 2.21228
585 2.21125
586 2.20914
587 2.21059
588 2.20826
589 2.21176
590 2.2165
591 2.20676
592 2.21331
593 2.21113
594 2.21304
595 2.21423
596 2.20767
597 2.21183
598 2.21154
599 2.21073
600 2.21483
601 2.21263
602 2.21873
603 2.21275
604 2.21542
605 2.21885
606 2.21482
607 2.21524
608 2.21723
609 2.21757
610 2.21197
611 2.2141
612 2.21432
613 2.21725
614 2.21771
615 2.21466
616 2.2201
617 2.22038
618 2.21903
619 2.21973
620 2.21307
621 2.21584
622 2.21812
623 2.21898
624 2.21377
625 2.2202
626 2.2198
627 2.2139
628 2.22386
629 2.21547
630 2.21987
631 2.21681
632 2.22545
633 2.21449
634 2.22079
635 2.22063
636 2.2267
637 2.22395
638 2.22163
639 2.22129
640 2.22057
641 2.21953
642 2.21845
643 2.22591
644 2.22305
645 2.2237
646 2.22528
647 2.22551
648 2.22514
649 2.22396
650 2.22118
651 2.22111
652 2.22883
653 2.22254
654 2.22269
655 2.22552
656 2.22867
657 2.22148
658 2.23093
659 2.22499
660 2.22347
661 2.22462
662 2.22397
663 2.22487
664 2.22362
665 2.21975
666 2.22447
667 2.22186
668 2.22675
669 2.22813
670 2.22503
671 2.22729
672 2.22734
673 2.22769
674 2.22947
675 2.22482
676 2.22871
677 2.22297
678 2.2302
679 2.22597
680 2.22598
681 2.22409
682 2.22599
683 2.23262
684 2.23388
685 2.23456
686 2.22762
687 2.22869
688 2.2315
689 2.22482
690 2.22999
691 2.23035
692 2.22726
693 2.22698
694 2.2252
695 2.23182
696 2.23203
697 2.23576
698 2.22894
699 2.22645
700 2.2305
701 2.2292
702 2.23057
703 2.2269
704 2.23138
705 2.23798
706 2.23406
707 2.22967
708 2.23158
709 2.23309
710 2.23126
711 2.23433
712 2.23351
713 2.23474
714 2.23051
715 2.24122
716 2.23815
717 2.231
718 2.23328
719 2.23601
720 2.2303
721 2.2341
722 2.23258
723 2.23564
724 2.23283
725 2.23766
726 2.2358
727 2.23334
728 2.23418
729 2.23485
730 2.23639
731 2.23319
732 2.23761
733 2.23559
734 2.23529
735 2.23754
736 2.23856
737 2.23593
738 2.23691
739 2.23652
740 2.23551
741 2.23272
742 2.23541
743 2.23896
744 2.24227
745 2.23963
746 2.23277
747 2.23951
748 2.23489
749 2.23869
750 2.23694
751 2.24566
752 2.24079
753 2.23831
754 2.24033
755 2.24264
756 2.23909
757 2.23612
758 2.24208
759 2.23834
760 2.2402
761 2.2381
762 2.24012
763 2.24176
764 2.24191
765 2.23761
766 2.24017
767 2.24281
768 2.24287
769 2.24347
770 2.23996
771 2.23871
772 2.23772
773 2.24221
774 2.24259
775 2.23657
776 2.24126
777 2.24355
778 2.24143
779 2.23894
780 2.2433
781 2.24311
782 2.24112
783 2.24093
784 2.24058
785 2.24463
786 2.24458
787 2.24238
788 2.24233
789 2.23927
790 2.24437
791 2.24571
792 2.2489
793 2.24119
794 2.24587
795 2.24664
796 2.24673
797 2.24267
798 2.24662
799 2.24697
800 2.24486
801 2.2436
802 2.24169
803 2.24301
804 2.2457
805 2.24702
806 2.24861
807 2.24762
808 2.24567
809 2.24443
810 2.24263
811 2.24713
812 2.24811
813 2.24713
814 2.24354
815 2.24859
816 2.2465
817 2.24928
818 2.24798
819 2.24691
820 2.24764
821 2.24037
822 2.24529
823 2.24577
824 2.25131
825 2.24834
826 2.24755
827 2.24657
828 2.25306
829 2.24895
830 2.24477
831 2.25099
832 2.2447
833 2.25057
834 2.24714
835 2.248
836 2.24883
837 2.24847
838 2.2479
839 2.25193
840 2.24895
841 2.25335
842 2.25386
843 2.24902
844 2.24989
845 2.24766
846 2.25111
847 2.25059
848 2.25054
849 2.25132
850 2.25007
851 2.2519
852 2.25298
853 2.25243
854 2.2511
855 2.25234
856 2.25004
857 2.25215
858 2.25629
859 2.24733
860 2.25069
861 2.24867
862 2.25397
863 2.25112
864 2.25171
865 2.24787
866 2.2489
867 2.2514
868 2.25226
869 2.25276
870 2.25105
871 2.24693
872 2.25536
873 2.24814
874 2.25248
875 2.25402
876 2.25367
877 2.25086
878 2.25646
879 2.25466
880 2.25099
881 2.25551
882 2.25686
883 2.25227
884 2.25654
885 2.25163
886 2.25304
887 2.25147
888 2.25364
889 2.25679
890 2.25311
891 2.25882
892 2.25332
893 2.25601
894 2.25374
895 2.25497
896 2.25473
897 2.25448
898 2.25424
899 2.25881
900 2.2577
901 2.25628
902 2.25217
903 2.25423
904 2.25392
905 2.25664
906 2.25765
907 2.25768
908 2.25523
909 2.25539
910 2.25475
911 2.258
912 2.2539
913 2.25397
914 2.25679
915 2.25328
916 2.25587
917 2.25569
918 2.25717
919 2.2572
920 2.25587
921 2.25526
922 2.25486
923 2.25712
924 2.25671
925 2.25981
926 2.25734
927 2.25595
928 2.26379
929 2.25549
930 2.2567
931 2.25713
932 2.25778
933 2.25759
934 2.25776
935 2.25897
936 2.25827
937 2.25672
938 2.25491
939 2.25867
940 2.25932
941 2.25677
942 2.2598
943 2.25878
944 2.26102
945 2.25839
946 2.26031
947 2.25925
948 2.25907
949 2.25847
950 2.25739
951 2.25967
952 2.25843
953 2.2587
954 2.26073
955 2.26101
956 2.26046
957 2.26138
958 2.25955
959 2.25715
960 2.25882
961 2.25694
962 2.26184
963 2.2617
964 2.25961
965 2.25887
966 2.25811
967 2.26091
968 2.26063
969 2.26331
970 2.26239
971 2.25868
972 2.26242
973 2.25887
974 2.2594
975 2.26037
976 2.26319
977 2.26095
978 2.25966
979 2.26211
980 2.26433
981 2.2622
982 2.26342
983 2.26418
984 2.26309
985 2.26189
986 2.26418
987 2.26032
988 2.26214
989 2.26461
990 2.26182
991 2.26268
992 2.26778
993 2.26113
994 2.26097
995 2.26592
996 2.26197
997 2.26347
998 2.26353
999 2.26586


==> Prob5.txt <==
1 0
2 0.57254
3 0.874118
4 1.07631
5 1.23969
6 1.34775
7 1.42894
8 1.499
9 1.54693
10 1.5915
11 1.637
12 1.66333
13 1.68971
14 1.72457
15 1.74962
16 1.77271
17 1.78924
18 1.80319
19 1.81703
20 1.83216
21 1.83558
22 1.86618
23 1.87627
24 1.88444
25 1.90193
26 1.90522
27 1.92063
28 1.9237
29 1.93774
30 1.94978
31 1.9424
32 1.96092
33 1.97664
34 1.9722
35 1.97914
36 1.98525
37 1.99527
38 2.00097
39 2.01149
40 2.01122
41 2.02098
42 2.03316
43 2.0206
44 2.0338
45 2.03677
46 2.03785
47 2.06141
48 2.05756
49 2.07092
50 2.06963
51 2.07256
52 2.08574
53 2.09233
54 2.08251
55 2.09709
56 2.11047
57 2.10265
58 2.10401
59 2.11248
60 2.11829
61 2.11661
62 2.1205
63 2.1229
64 2.12435
65 2.13312
66 2.13496
67 2.14364
68 2.13808
69 2.14498
70 2.14532
71 2.15096
72 2.1533
73 2.1634
74 2.15575
75 2.16081
76 2.16586
77 2.16561
78 2.16897
79 2.17179
80 2.17618
81 2.17709
82 2.18116
83 2.18637
84 2.18855
85 2.17995
86 2.19483
87 2.19046
88 2.18981
89 2.19822
90 2.19564
91 2.20488
92 2.20289
93 2.20691
94 2.20576
95 2.21366
96 2.20432
97 2.21538
98 2.21208
99 2.21424
100 2.21337
101 2.22475
102 2.22009
103 2.22208
104 2.22596
105 2.22562
106 2.2267
107 2.22665
108 2.22348
109 2.22956
110 2.22701
111 2.23599
112 2.22986
113 2.23932
114 2.23569
115 2.24145
116 2.23976
117 2.23903
118 2.24162
119 2.24117
120 2.24454
121 2.24384
122 2.24599
123 2.24944
124 2.25005
125 2.24984
126 2.24962
127 2.2538
128 2.25603
129 2.25568
130 2.2561
131 2.25338
132 2.25611
133 2.25579
134 2.25963
135 2.25831
136 2.25401
137 2.2596
138 2.25963
139 2.2609
140 2.26391
141 2.2659
142 2.26343
143 2.26818
144 2.26533
145 2.26697
146 2.26762
147 2.26567
148 2.26691
149 2.26982
150 2.26602
151 2.27119
152 2.2703
153 2.27086
154 2.2758
155 2.27171
156 2.27216
157 2.275
158 2.27494
159 2.27653
160 2.2751
161 2.27573
162 2.27452
163 2.27561
164 2.27937
165 2.2743
166 2.27636
167 2.27766
168 2.27848
169 2.27804
170 2.28052
171 2.27754
172 2.28045
173 2.28082
174 2.28118
175 2.28023
176 2.28121
177 2.28157
178 2.28141
179 2.28658
180 2.28613
181 2.2828
182 2.28406
183 2.2849
184 2.2869
185 2.28627
186 2.28531
187 2.28475
188 2.28584
189 2.28736
190 2.28518
191 2.28808
192 2.28733
193 2.28971
194 2.28699
195 2.28653
196 2.28813
197 2.28851
198 2.28808
199 2.28806
200 2.28829
201 2.28758
202 2.28958
203 2.28979
204 2.2921
205 2.28958
206 2.29318
207 2.29074
208 2.29052
209 2.2917
210 2.29114
211 2.29148
212 2.29276
213 2.29243
214 2.2936
215 2.29232
216 2.29251
217 2.29367
218 2.29488
219 2.29329
220 2.2932
221 2.29413
222 2.29315
223 2.29478
224 2.29295
225 2.29468
226 2.29484
227 2.29369
228 2.2938
229 2.29488
230 2.29605
231 2.29602
232 2.29541
233 2.2952
234 2.29509
235 2.29615
236 2.29562
237 2.29624
238 2.29732
239 2.29591
240 2.2969
241 2.29626
242 2.29495
243 2.29752
244 2.29678
245 2.29655
246 2.29792
247 2.29711
248 2.29827
249 2.29795
250 2.2989
251 2.29815
252 2.29827
253 2.29741
254 2.29816
255 2.29721
256 2.29783
257 2.29953
258 2.29678
259 2.29857
260 2.29858
261 2.29815
262 2.29858
263 2.29858
264 2.29995
265 2.299
266 2.29911
267 2.29942
268 2.2989
269 2.29794
270 2.2992
271 2.29879
272 2.29846
273 2.2991
274 2.29879
275 2.29846
276 2.29953
277 2.29803
278 2.29837
279 2.29994
280 2.29911
281 2.30069
282 2.30057
283 2.29953
284 2.29899
285 2.30069
286 2.30025
287 2.30016
288 2.30037
289 2.29983
290 2.30122
291 2.30027
292 2.30016
293 2.30027
294 2.29963
295 2.30006
296 2.30016
297 2.3009
298 2.29963
299 2.30058
300 2.301
301 2.30079
302 2.30006
303 2.30132
304 2.30069
305 2.30111
306 2.301
307 2.30048
308 2.30016
309 2.30078
310 2.30132
311 2.30089
312 2.30111
313 2.30037
314 2.30079
315 2.30048
316 2.30164
317 2.30058
318 2.30143
319 2.30079
320 2.30122
321 2.30185
322 2.30069
323 2.30058
324 2.30162
325 2.301
326 2.30122
327 2.30195
328 2.30174
329 2.30164
330 2.30164
331 2.30143
332 2.301
333 2.30164
334 2.301
335 2.301
336 2.30185
337 2.30185
338 2.30111
339 2.30174
340 2.30185
341 2.30132
342 2.30195
343 2.30174
344 2.30206
345 2.30153
346 2.30206
347 2.30122
348 2.30185
349 2.30174
350 2.30216
351 2.30143
352 2.30122
353 2.30185
354 2.30195
355 2.30206
356 2.30153
357 2.30174
358 2.30206
359 2.30195
360 2.30195
361 2.30227
362 2.30206
363 2.30195
364 2.30132
365 2.30185
366 2.30143
367 2.30164
368 2.30206
369 2.30185
370 2.30248
371 2.30216
372 2.30195
373 2.30237
374 2.30206
375 2.30227
376 2.30216
377 2.30227
378 2.30227
379 2.30227
380 2.30206
381 2.30216
382 2.30216
383 2.30195
384 2.30216
385 2.30237
386 2.30195
387 2.30216
388 2.30206
389 2.30195
390 2.30216
391 2.30185
392 2.30195
393 2.30227
394 2.30237
395 2.30206
396 2.30248
397 2.30237
398 2.30248
399 2.30216
400 2.30237
401 2.30206
402 2.30227
403 2.30237
404 2.30237
405 2.30248
406 2.30216
407 2.30206
408 2.30237
409 2.30195
410 2.30248
411 2.30248
412 2.30227
413 2.30248
414 2.30206
415 2.30237
416 2.30237
417 2.30237
418 2.30259
419 2.30248
420 2.30237
421 2.30237
422 2.30227
423 2.30237
424 2.30227
425 2.30259
426 2.30248
427 2.30237
428 2.30237
429 2.30248
430 2.30259
431 2.30227
432 2.30248
433 2.30227
434 2.30248
435 2.30237
436 2.30227
437 2.30216
438 2.30248
439 2.30227
440 2.30248
441 2.30259
442 2.30237
443 2.30259
444 2.30259
445 2.30259
446 2.30237
447 2.30227
448 2.30248
449 2.30248
450 2.30227
451 2.30227
452 2.30259
453 2.30248
454 2.30248
455 2.30227
456 2.30248
457 2.30259
458 2.30237
459 2.30259
460 2.30259
461 2.30227
462 2.30259
463 2.30237
464 2.30248
465 2.30237
466 2.30248
467 2.30248
468 2.30259
469 2.30259
470 2.30259
471 2.30237
472 2.30248
473 2.30259
474 2.30248
475 2.30227
476 2.30259
477 2.30259
478 2.30248
479 2.30259
480 2.30237
481 2.30237
482 2.30248
483 2.30259
484 2.30259
485 2.30248
486 2.30227
487 2.30248
488 2.30248
489 2.30237
490 2.30237
491 2.30259
492 2.30259
493 2.30259
494 2.30248
495 2.30248
496 2.30259
497 2.30259
498 2.30259
499 2.30248
500 2.30259
501 2.30237
502 2.30259
503 2.30248
504 2.30259
505 2.30259
506 2.30259
507 2.30259
508 2.30259
509 2.30259
510 2.30259
511 2.30248
512 2.30259
513 2.30248
514 2.30259
515 2.30248
516 2.30259
517 2.30259
518 2.30259
519 2.30248
520 2.30259
521 2.30248
522 2.30259
523 2.30237
524 2.30259
525 2.30259
526 2.30248
527 2.30259
528 2.30237
529 2.30259
530 2.30259
531 2.30259
532 2.30248
533 2.30237
534 2.30259
535 2.30259
536 2.30259
537 2.30259
538 2.30259
539 2.30248
540 2.30259
541 2.30259
542 2.30248
543 2.30259
544 2.30259
545 2.30259
546 2.30259
547 2.30259
548 2.30259
549 2.30259
550 2.30259
551 2.30259
552 2.30259
553 2.30259
554 2.30259
555 2.30259
556 2.30248
557 2.30259
558 2.30259
559 2.30259
560 2.30259
561 2.30259
562 2.30259
563 2.30248
564 2.30259
565 2.30259
566 2.30259
567 2.30259
568 2.30259
569 2.30259
570 2.30259
571 2.30259
572 2.30259
573 2.30248
574 2.30259
575 2.30259
576 2.30259
577 2.30259
578 2.30259
579 2.30259
580 2.30259
581 2.30259
582 2.30259
583 2.30259
584 2.30259
585 2.30259
586 2.30259
587 2.30259
588 2.30259
589 2.30259
590 2.30259
591 2.30259
592 2.30259
593 2.30259
594 2.30259
595 2.30259
596 2.30259
597 2.30248
598 2.30259
599 2.30259
600 2.30259
601 2.30248
602 2.30259
603 2.30259
604 2.30259
605 2.30259
606 2.30259
607 2.30259
608 2.30259
609 2.30259
610 2.30259
611 2.30259
612 2.30259
613 2.30259
614 2.30259
615 2.30259
616 2.30259
617 2.30259
618 2.30259
619 2.30259
620 2.30259
621 2.30259
622 2.30259
623 2.30259
624 2.30259
625 2.30259
626 2.30259
627 2.30259
628 2.30259
629 2.30259
630 2.30259
631 2.30259
632 2.30259
633 2.30259
634 2.30259
635 2.30259
636 2.30259
637 2.30259
638 2.30259
639 2.30259
640 2.30259
641 2.30259
642 2.30259
643 2.30259
644 2.30259
645 2.30259
646 2.30259
647 2.30259
648 2.30259
649 2.30259
650 2.30259
651 2.30259
652 2.30259
653 2.30259
654 2.30259
655 2.30259
656 2.30259
657 2.30259
658 2.30259
659 2.30259
660 2.30259
661 2.30248
662 2.30259
663 2.30259
664 2.30259
665 2.30259
666 2.30259
667 2.30259
668 2.30259
669 2.30259
670 2.30259
671 2.30259
672 2.30259
673 2.30259
674 2.30259
675 2.30259
676 2.30259
677 2.30259
678 2.30259
679 2.30259
680 2.30259
681 2.30259
682 2.30259
683 2.30259
684 2.30259
685 2.30259
686 2.30259
687 2.30259
688 2.30259
689 2.30259
690 2.30259
691 2.30259
692 2.30248
693 2.30259
694 2.30259
695 2.30259
696 2.30259
697 2.30259
698 2.30259
699 2.30259
700 2.30259
701 2.30259
702 2.30259
703 2.30259
704 2.30259
705 2.30259
706 2.30259
707 2.30259
708 2.30259
709 2.30259
710 2.30259
711 2.30259
712 2.30259
713 2.30259
714 2.30259
715 2.30259
716 2.30259
717 2.30259
718 2.30259
719 2.30259
720 2.30259
721 2.30259
722 2.30259
723 2.30248
724 2.30259
725 2.30259
726 2.30259
727 2.30259
728 2.30259
729 2.30259
730 2.30259
731 2.30259
732 2.30259
733 2.30259
734 2.30259
735 2.30259
736 2.30259
737 2.30259
738 2.30259
739 2.30259
740 2.30259
741 2.30259
742 2.30259
743 2.30259
744 2.30259
745 2.30259
746 2.30259
747 2.30259
748 2.30259
749 2.30259
750 2.30259
751 2.30259
752 2.30259
753 2.30259
754 2.30259
755 2.30259
756 2.30259
757 2.30259
758 2.30259
759 2.30259
760 2.30259
761 2.30259
762 2.30259
763 2.30259
764 2.30259
765 2.30259
766 2.30259
767 2.30259
768 2.30259
769 2.30259
770 2.30259
771 2.30259
772 2.30259
773 2.30259
774 2.30259
775 2.30259
776 2.30259
777 2.30259
778 2.30259
779 2.30259
780 2.30259
781 2.30259
782 2.30259
783 2.30259
784 2.30259
785 2.30259
786 2.30259
787 2.30259
788 2.30259
789 2.30259
790 2.30259
791 2.30259
792 2.30259
793 2.30259
794 2.30259
795 2.30259
796 2.30259
797 2.30259
798 2.30259
799 2.30259
800 2.30259
801 2.30259
802 2.30259
803 2.30259
804 2.30259
805 2.30259
806 2.30259
807 2.30259
808 2.30259
809 2.30259
810 2.30259
811 2.30259
812 2.30259
813 2.30259
814 2.30259
815 2.30259
816 2.30259
817 2.30259
818 2.30259
819 2.30259
820 2.30259
821 2.30259
822 2.30259
823 2.30259
824 2.30259
825 2.30259
826 2.30259
827 2.30259
828 2.30259
829 2.30259
830 2.30259
831 2.30259
832 2.30259
833 2.30259
834 2.30259
835 2.30259
836 2.30259
837 2.30259
838 2.30259
839 2.30259
840 2.30259
841 2.30259
842 2.30259
843 2.30259
844 2.30259
845 2.30259
846 2.30259
847 2.30259
848 2.30259
849 2.30259
850 2.30259
851 2.30259
852 2.30259
853 2.30259
854 2.30259
855 2.30259
856 2.30259
857 2.30259
858 2.30259
859 2.30259
860 2.30259
861 2.30259
862 2.30259
863 2.30259
864 2.30259
865 2.30259
866 2.30259
867 2.30259
868 2.30259
869 2.30259
870 2.30259
871 2.30259
872 2.30259
873 2.30259
874 2.30259
875 2.30259
876 2.30259
877 2.30259
878 2.30259
879 2.30259
880 2.30259
881 2.30259
882 2.30259
883 2.30259
884 2.30259
885 2.30259
886 2.30259
887 2.30259
888 2.30259
889 2.30259
890 2.30259
891 2.30259
892 2.30259
893 2.30259
894 2.30259
895 2.30259
896 2.30259
897 2.30259
898 2.30259
899 2.30259
900 2.30259
901 2.30259
902 2.30259
903 2.30259
904 2.30259
905 2.30259
906 2.30259
907 2.30259
908 2.30259
909 2.30259
910 2.30259
911 2.30259
912 2.30259
913 2.30259
914 2.30259
915 2.30259
916 2.30259
917 2.30259
918 2.30259
919 2.30259
920 2.30259
921 2.30259
922 2.30259
923 2.30259
924 2.30259
925 2.30259
926 2.30259
927 2.30259
928 2.30259
929 2.30259
930 2.30259
931 2.30259
932 2.30259
933 2.30259
934 2.30259
935 2.30259
936 2.30259
937 2.30259
938 2.30259
939 2.30259
940 2.30259
941 2.30259
942 2.30259
943 2.30259
944 2.30259
945 2.30259
946 2.30259
947 2.30259
948 2.30259
949 2.30259
950 2.30259
951 2.30259
952 2.30259
953 2.30259
954 2.30259
955 2.30259
956 2.30259
957 2.30259
958 2.30259
959 2.30259
960 2.30259
961 2.30259
962 2.30259
963 2.30259
964 2.30259
965 2.30259
966 2.30259
967 2.30259
968 2.30259
969 2.30259
970 2.30259
971 2.30259
972 2.30259
973 2.30259
974 2.30259
975 2.30259
976 2.30259
977 2.30259
978 2.30259
979 2.30259
980 2.30259
981 2.30259
982 2.30259
983 2.30259
984 2.30259
985 2.30259
986 2.30259
987 2.30259
988 2.30259
989 2.30259
990 2.30259
991 2.30259
992 2.30259
993 2.30259
994 2.30259
995 2.30259
996 2.30259
997 2.30259
998 2.30259
999 2.30259


==> reachableClimb.txt <==
1 30
2 37
3 33
4 37
5 38
6 38
7 36
8 39
9 41
10 39
11 38
12 40
13 39
14 40
15 40
16 41
17 42
18 40
19 42
20 40
21 42
22 42
23 41
24 41
25 42
26 43
27 39
28 38
29 41
30 41
31 41
32 40
33 44
34 44
35 45
36 39
37 38
38 40
39 38
40 40
41 48
42 42
43 41
44 42
45 45
46 41
47 39
48 41
49 40
50 41
51 40
52 41
53 42
54 40
55 40
56 41
57 40
58 43
59 43
60 42
61 43
62 41
63 40
64 38
65 39
66 42
67 43
68 46
69 43
70 42
71 41
72 42
73 41
74 45
75 47
76 46
77 41
78 41
79 45
80 47
81 42
82 47
83 43
84 44
85 42
86 43
87 46
88 46
89 43
90 43
91 41
92 46
93 44
94 41
95 43
96 43
97 40
98 44
99 46
100 43
101 38
102 43
103 45
104 41
105 47
106 45
107 46
108 43
109 47
110 44
111 46
112 44
113 43
114 46
115 43
116 42
117 40
118 43
119 46
120 42
121 43
122 44
123 43
124 43
125 40
126 45
127 45
128 43
129 42
130 42
131 41
132 43
133 42
134 43
135 44
136 44
137 42
138 45
139 45
140 45
141 46
142 40
143 41
144 41
145 40
146 40
147 42
148 47
149 39
150 41
151 39
152 41
153 45
154 44
155 38
156 40
157 41
158 40
159 42
160 38
161 43
162 43
163 43
164 44
165 40
166 43
167 45
168 45
169 42
170 46
171 40
172 42
173 43
174 40
175 43
176 43
177 41
178 41
179 40
180 44
181 41
182 44
183 42
184 41
185 40
186 41
187 43
188 40
189 45
190 42
191 42
192 41
193 43
194 40
195 41
196 43
197 42
198 43
199 39
200 43
201 40
202 45
203 46
204 48
205 47
206 44
207 48
208 47
209 43
210 46
211 45
212 42
213 44
214 43
215 48
216 46
217 49
218 44
219 47
220 44
221 43
222 46
223 44
224 44
225 47
226 48
227 43
228 45
229 46
230 44
231 46
232 46
233 47
234 47
235 48
236 48
237 43
238 45
239 48
240 47
241 45
242 45
243 45
244 45
245 48
246 47
247 45
248 49
249 47
250 49
251 49
252 42
253 46
254 48
255 45
256 43
257 47
258 46
259 45
260 46
261 49
262 48
263 45
264 49
265 48
266 51
267 48
268 47
269 43
270 43
271 48
272 47
273 50
274 51
275 50
276 47
277 48
278 48
279 42
280 47
281 48
282 45
283 47
284 47
285 49
286 46
287 42
288 47
289 50
290 49
291 45
292 46
293 42
294 49
295 48
296 47
297 48
298 47
299 45
300 47
301 48
302 46
303 45
304 47
305 44
306 48
307 43
308 47
309 46
310 49
311 47
312 43
313 48
314 48
315 44
316 45
317 48
318 49
319 49
320 43
321 48
322 44
323 46
324 43
325 46
326 46
327 46
328 45
329 46
330 48
331 48
332 47
333 52
334 47
335 47
336 49
337 47
338 49
339 48
340 47
341 48
342 43
343 49
344 46
345 47
346 41
347 46
348 49
349 46
350 47
351 47
352 47
353 48
354 45
355 47
356 51
357 44
358 46
359 49
360 47
361 48
362 50
363 46
364 47
365 47
366 49
367 49
368 45
369 49
370 48
371 48
372 42
373 48
374 43
375 42
376 51
377 47
378 50
379 46
380 50
381 44
382 49
383 49
384 49
385 48
386 48
387 45
388 50
389 47
390 46
391 48
392 50
393 46
394 48
395 53
396 49
397 51
398 44
399 46
400 43
401 45
402 46
403 47
404 49
405 47
406 47
407 47
408 49
409 47
410 47
411 46
412 43
413 43
414 49
415 46
416 50
417 50
418 50
419 48
420 48
421 50
422 46
423 47
424 47
425 38
426 48
427 44
428 49
429 47
430 47
431 47
432 47
433 49
434 45
435 44
436 50
437 46
438 46
439 43
440 47
441 46
442 42
443 43
444 40
445 40
446 44
447 42
448 49
449 46
450 44
451 48
452 40
453 39
454 43
455 46
456 44
457 42
458 46
459 47
460 45
461 43
462 46
463 46
464 46
465 44
466 45
467 44
468 46
469 42
470 43
471 44
472 43
473 46
474 43
475 44
476 41
477 43
478 45
479 45
480 46
481 44
482 42
483 46
484 40
485 43
486 44
487 40
488 40
489 40
490 46
491 44
492 46
493 47
494 45
495 43
496 46
497 44
498 47
499 42
500 44
501 42
502 44
503 44
504 47
505 45
506 46
507 42
508 44
509 46
510 46
511 41
512 41
513 46
514 45
515 48
516 50
517 47
518 47
519 47
520 51
521 47
522 52
523 47
524 50
525 45
526 45
527 45
528 48
529 48
530 46
531 48
532 48
533 50
534 50
535 48
536 48
537 48
538 46
539 49
540 48
541 50
542 47
543 50
544 46
545 49
546 47
547 46
548 47
549 46
550 46
551 46
552 50
553 49
554 48
555 47
556 46
557 45
558 51
559 46
560 49
561 48
562 44
563 49
564 45
565 45
566 47
567 48
568 50
569 45
570 47
571 46
572 51
573 47
574 50
575 45
576 48
577 44
578 48
579 47
580 47
581 45
582 47
583 45
584 45
585 47
586 47
587 48
588 48
589 50
590 48
591 48
592 46
593 48
594 43
595 43
596 45
597 46
598 51
599 46
600 46
601 45
602 49
603 49
604 47
605 47
606 46
607 48
608 47
609 47
610 48
611 45
612 43
613 43
614 49
615 50
616 48
617 48
618 49
619 45
620 46
621 44
622 46
623 48
624 49
625 48
626 45
627 48
628 47
629 49
630 51
631 46
632 50
633 48
634 50
635 45
636 47
637 51
638 51
639 51
640 53
641 50
642 50
643 51
644 49
645 48
646 48
647 48
648 51
649 48
650 50
651 49
652 48
653 54
654 48
655 47
656 47
657 51
658 46
659 51
660 48
661 48
662 45
663 50
664 47
665 50
666 51
667 50
668 49
669 48
670 54
671 47
672 52
673 49
674 48
675 53
676 49
677 50
678 52
679 50
680 55
681 56
682 54
683 51
684 54
685 52
686 52
687 54
688 53
689 51
690 56
691 53
692 53
693 51
694 58
695 58
696 51
697 54
698 54
699 50
700 53
701 53
702 51
703 53
704 50
705 53
706 52
707 54
708 56
709 58
710 53
711 53
712 49
713 51
714 50
715 52
716 53
717 52
718 53
719 52
720 54
721 53
722 55
723 50
724 53
725 56
726 54
727 48
728 53
729 57
730 54
731 55
732 53
733 51
734 52
735 57
736 55
737 54
738 59
739 52
740 51
741 49
742 57
743 50
744 53
745 55
746 52
747 55
748 50
749 52
750 56
751 56
752 52
753 53
754 55
755 53
756 52
757 54
758 53
759 56
760 54
761 50
762 56
763 56
764 51
765 50
766 55
767 56
768 56
769 53
770 53
771 52
772 53
773 56
774 54
775 53
776 54
777 59
778 53
779 50
780 56
781 55
782 55
783 56
784 51
785 52
786 48
787 54
788 56
789 56
790 54
791 52
792 54
793 55
794 55
795 55
796 46
797 49
798 48
799 56
800 51
801 54
802 56
803 55
804 58
805 50
806 57
807 53
808 53
809 52
810 56
811 55
812 54
813 51
814 57
815 56
816 57
817 54
818 57
819 57
820 52
821 49
822 51
823 56
824 54
825 53
826 53
827 47
828 53
829 54
830 56
831 54
832 52
833 54
834 58
835 53
836 54
837 49
838 53
839 49
840 50
841 51
842 50
843 51
844 52
845 52
846 52
847 56
848 55
849 52
850 51
851 55
852 55
853 53
854 51
855 49
856 53
857 55
858 52
859 55
860 57
861 52
862 55
863 53
864 54
865 55
866 54
867 51
868 58
869 54
870 55
871 55
872 57
873 52
874 52
875 51
876 52
877 52
878 57
879 55
880 51
881 55
882 52
883 59
884 50
885 51
886 56
887 51
888 49
889 47
890 50
891 51
892 53
893 53
894 53
895 58
896 51
897 56
898 55
899 51
900 48
901 52
902 55
903 53
904 54
905 52
906 52
907 55
908 56
909 54
910 53
911 58
912 56
913 54
914 55
915 56
916 56
917 51
918 53
919 52
920 53
921 53
922 53
923 55
924 53
925 57
926 53
927 49
928 55
929 52
930 53
931 52
932 55
933 52
934 53
935 56
936 54
937 53
938 55
939 57
940 53
941 52
942 51
943 49
944 55
945 52
946 56
947 54
948 52
949 58
950 54
951 56
952 55
953 53
954 54
955 54
956 55
957 56
958 53
959 54
960 54
961 50
962 52
963 55
964 54
965 53
966 55
967 52
968 54
969 54
970 55
971 51
972 52
973 56
974 56
975 57
976 52
977 53
978 52
979 55
980 51
981 55
982 54
983 53
984 52
985 52
986 58
987 53
988 53
989 54
990 49
991 52
992 52
993 53
994 50
995 55
996 53
997 52
998 52
999 52
1000 50


==> reachableFly.txt <==
1 38
2 37
3 36
4 40
5 39
6 41
7 38
8 38
9 42
10 44
11 43
12 42
13 43
14 43
15 44
16 40
17 44
18 42
19 43
20 45
21 44
22 43
23 44
24 45
25 43
26 42
27 42
28 42
29 42
30 41
31 42
32 43
33 44
34 44
35 42
36 43
37 43
38 43
39 34
40 38
41 39
42 36
43 41
44 40
45 39
46 39
47 40
48 42
49 41
50 45
51 42
52 39
53 40
54 34
55 36
56 31
57 35
58 36
59 36
60 31
61 35
62 41
63 41
64 42
65 41
66 43
67 41
68 41
69 39
70 38
71 37
72 35
73 37
74 36
75 36
76 28
77 36
78 40
79 33
80 41
81 34
82 39
83 39
84 39
85 38
86 38
87 35
88 36
89 36
90 39
91 39
92 38
93 43
94 34
95 43
96 40
97 42
98 37
99 44
100 41
101 40
102 45
103 44
104 43
105 44
106 44
107 44
108 42
109 41
110 47
111 45
112 43
113 41
114 43
115 41
116 37
117 41
118 41
119 40
120 41
121 40
122 40
123 42
124 40
125 42
126 42
127 50
128 46
129 46
130 46
131 46
132 46
133 47
134 40
135 41
136 43
137 46
138 44
139 41
140 46
141 43
142 46
143 44
144 46
145 45
146 47
147 47
148 44
149 50
150 44
151 52
152 44
153 48
154 47
155 46
156 51
157 42
158 53
159 47
160 51
161 49
162 48
163 49
164 49
165 46
166 44
167 42
168 48
169 45
170 50
171 46
172 46
173 48
174 51
175 52
176 43
177 49
178 44
179 49
180 48
181 48
182 47
183 49
184 42
185 47
186 47
187 45
188 43
189 46
190 48
191 47
192 44
193 48
194 47
195 45
196 46
197 44
198 48
199 48
200 52
201 37
202 30
203 24
204 28
205 34
206 30
207 31
208 33
209 35
210 35
211 34
212 35
213 38
214 32
215 31
216 36
217 35
218 40
219 32
220 34
221 35
222 36
223 36
224 38
225 36
226 34
227 38
228 35
229 34
230 33
231 35
232 34
233 29
234 34
235 35
236 36
237 33
238 35
239 38
240 35
241 38
242 33
243 32
244 39
245 50
246 48
247 50
248 50
249 49
250 53
251 51
252 44
253 46
254 44
255 49
256 45
257 45
258 47
259 47
260 48
261 45
262 50
263 51
264 49
265 52
266 50
267 49
268 48
269 48
270 46
271 49
272 47
273 45
274 49
275 47
276 47
277 47
278 47
279 47
280 43
281 47
282 49
283 52
284 49
285 50
286 44
287 44
288 47
289 51
290 51
291 49
292 46
293 50
294 51
295 48
296 49
297 47
298 54
299 51
300 50
301 49
302 50
303 51
304 50
305 50
306 47
307 48
308 46
309 53
310 48
311 50
312 50
313 51
314 49
315 51
316 53
317 51
318 49
319 49
320 53
321 50
322 49
323 48
324 43
325 42
326 42
327 42
328 41
329 49
330 45
331 44
332 45
333 46
334 49
335 45
336 44
337 46
338 46
339 46
340 45
341 47
342 43
343 43
344 47
345 46
346 44
347 44
348 44
349 45
350 41
351 42
352 46
353 44
354 44
355 46
356 45
357 44
358 47
359 46
360 44
361 44
362 47
363 43
364 45
365 47
366 44
367 43
368 46
369 45
370 43
371 43
372 45
373 45
374 44
375 44
376 42
377 44
378 42
379 47
380 47
381 44
382 44
383 49
384 46
385 47
386 44
387 42
388 43
389 46
390 44
391 47
392 45
393 46
394 46
395 44
396 45
397 43
398 43
399 44
400 42
401 44
402 47
403 43
404 43
405 44
406 45
407 46
408 45
409 41
410 44
411 45
412 43
413 45
414 46
415 45
416 44
417 46
418 44
419 48
420 46
421 43
422 43
423 45
424 41
425 42
426 49
427 42
428 49
429 50
430 52
431 49
432 51
433 51
434 52
435 53
436 51
437 50
438 52
439 52
440 49
441 54
442 50
443 57
444 42
445 40
446 44
447 44
448 43
449 46
450 43
451 38
452 41
453 44
454 42
455 43
456 44
457 43
458 52
459 52
460 51
461 53
462 54
463 53
464 49
465 53
466 51
467 49
468 46
469 46
470 47
471 43
472 47
473 44
474 44
475 47
476 46
477 48
478 49
479 46
480 46
481 43
482 46
483 46
484 40
485 41
486 41
487 42
488 44
489 46
490 33
491 37
492 37
493 37
494 33
495 38
496 34
497 37
498 34
499 32
500 39
501 31
502 37
503 37
504 37
505 36
506 31
507 31
508 30
509 37
510 31
511 28
512 32
513 48
514 51
515 48
516 51
517 48
518 49
519 52
520 50
521 49
522 46
523 50
524 47
525 47
526 49
527 51
528 50
529 54
530 50
531 51
532 50
533 52
534 50
535 53
536 52
537 51
538 54
539 54
540 52
541 53
542 53
543 53
544 52
545 51
546 52
547 54
548 51
549 51
550 51
551 52
552 53
553 51
554 53
555 52
556 54
557 52
558 51
559 50
560 51
561 52
562 51
563 52
564 53
565 43
566 47
567 47
568 47
569 45
570 43
571 51
572 50
573 45
574 44
575 53
576 49
577 53
578 53
579 51
580 51
581 53
582 50
583 52
584 51
585 50
586 52
587 51
588 51
589 53
590 44
591 44
592 45
593 52
594 48
595 49
596 52
597 51
598 51
599 49
600 51
601 53
602 52
603 51
604 50
605 53
606 50
607 52
608 53
609 53
610 55
611 52
612 53
613 49
614 51
615 51
616 50
617 52
618 51
619 48
620 49
621 47
622 48
623 51
624 49
625 51
626 51
627 50
628 50
629 53
630 51
631 50
632 52
633 50
634 52
635 48
636 51
637 48
638 47
639 49
640 44
641 46
642 47
643 50
644 49
645 47
646 48
647 48
648 44
649 48
650 48
651 48
652 44
653 50
654 46
655 47
656 48
657 48
658 47
659 48
660 47
661 44
662 46
663 43
664 41
665 39
666 43
667 43
668 39
669 35
670 37
671 36
672 36
673 36
674 39
675 33
676 34
677 34
678 37
679 33
680 39
681 42
682 39
683 40
684 40
685 41
686 40
687 40
688 40
689 39
690 40
691 38
692 41
693 39
694 38
695 44
696 42
697 38
698 39
699 38
700 40
701 41
702 43
703 41
704 42
705 40
706 39
707 40
708 38
709 40
710 38
711 40
712 40
713 42
714 42
715 40
716 40
717 43
718 41
719 39
720 41
721 40
722 43
723 39
724 38
725 41
726 40
727 40
728 41
729 42
730 43
731 44
732 41
733 37
734 39
735 41
736 40
737 40
738 40
739 46
740 39
741 39
742 41
743 40
744 40
745 39
746 40
747 41
748 37
749 39
750 42
751 38
752 36
753 40
754 38
755 39
756 41
757 40
758 41
759 42
760 40
761 41
762 39
763 41
764 40
765 42
766 39
767 39
768 42
769 39
770 40
771 40
772 41
773 40
774 38
775 39
776 39
777 40
778 42
779 39
780 45
781 40
782 36
783 39
784 40
785 40
786 39
787 40
788 41
789 41
790 40
791 39
792 38
793 42
794 39
795 40
796 39
797 41
798 41
799 37
800 41
801 40
802 43
803 40
804 42
805 40
806 39
807 40
808 40
809 43
810 39
811 40
812 40
813 37
814 39
815 39
816 40
817 41
818 40
819 39
820 40
821 39
822 41
823 41
824 40
825 40
826 41
827 39
828 39
829 42
830 39
831 38
832 40
833 38
834 41
835 38
836 39
837 44
838 44
839 45
840 45
841 45
842 46
843 43
844 38
845 40
846 42
847 41
848 39
849 39
850 39
851 40
852 40
853 41
854 41
855 39
856 40
857 35
858 38
859 39
860 42
861 38
862 38
863 39
864 42
865 40
866 41
867 36
868 40
869 40
870 40
871 38
872 38
873 40
874 39
875 40
876 41
877 38
878 40
879 39
880 42
881 39
882 40
883 38
884 39
885 45
886 40
887 39
888 41
889 38
890 40
891 39
892 39
893 41
894 38
895 40
896 36
897 39
898 42
899 39
900 39
901 37
902 42
903 40
904 39
905 38
906 39
907 39
908 38
909 42
910 40
911 38
912 42
913 44
914 40
915 39
916 40
917 41
918 40
919 41
920 39
921 39
922 39
923 38
924 41
925 41
926 39
927 40
928 38
929 40
930 38
931 39
932 40
933 42
934 39
935 39
936 42
937 39
938 40
939 39
940 43
941 40
942 39
943 33
944 34
945 39
946 41
947 42
948 40
949 40
950 38
951 40
952 39
953 40
954 38
955 40
956 38
957 40
958 42
959 43
960 40
961 39
962 40
963 38
964 42
965 39
966 41
967 40
968 43
969 39
970 42
971 42
972 39
973 41
974 40
975 42
976 39
977 39
978 41
979 39
980 40
981 41
982 39
983 36
984 38
985 42
986 38
987 44
988 39
989 42
990 38
991 44
992 40
993 40
994 42
995 40
996 40
997 38
998 41
999 39
1000 39


==> reachableNothing.txt <==
1 30
2 29
3 30
4 16
5 14
6 25
7 24
8 19
9 25
10 23
11 24
12 24
13 21
14 24
15 26
16 27
17 25
18 23
19 22
20 27
21 26
22 24
23 25
24 26
25 27
26 23
27 24
28 25
29 22
30 22
31 23
32 26
33 23
34 25
35 23
36 24
37 26
38 24
39 15
40 22
41 21
42 22
43 19
44 24
45 22
46 23
47 25
48 23
49 23
50 25
51 25
52 21
53 25
54 22
55 25
56 26
57 24
58 21
59 27
60 25
61 24
62 20
63 22
64 23
65 21
66 23
67 24
68 23
69 23
70 22
71 22
72 24
73 24
74 24
75 26
76 22
77 26
78 25
79 24
80 25
81 25
82 25
83 26
84 24
85 26
86 27
87 24
88 26
89 24
90 23
91 23
92 27
93 24
94 25
95 24
96 25
97 25
98 27
99 26
100 26
101 24
102 26
103 22
104 21
105 23
106 22
107 23
108 26
109 27
110 25
111 22
112 26
113 27
114 24
115 27
116 21
117 29
118 26
119 31
120 29
121 28
122 30
123 31
124 30
125 29
126 32
127 29
128 27
129 29
130 25
131 28
132 27
133 20
134 24
135 23
136 24
137 23
138 24
139 22
140 22
141 23
142 25
143 25
144 25
145 24
146 28
147 26
148 24
149 25
150 22
151 26
152 26
153 26
154 25
155 27
156 25
157 26
158 28
159 26
160 28
161 24
162 25
163 28
164 24
165 25
166 25
167 25
168 26
169 24
170 26
171 26
172 27
173 30
174 29
175 29
176 26
177 25
178 26
179 25
180 25
181 27
182 24
183 25
184 24
185 26
186 27
187 24
188 27
189 26
190 26
191 24
192 26
193 28
194 25
195 25
196 26
197 26
198 27
199 25
200 26
201 15
202 20
203 21
204 18
205 23
206 23
207 23
208 23
209 23
210 24
211 23
212 23
213 25
214 24
215 23
216 25
217 25
218 22
219 22
220 23
221 23
222 24
223 21
224 20
225 22
226 22
227 24
228 23
229 24
230 23
231 22
232 22
233 21
234 24
235 22
236 23
237 23
238 25
239 22
240 24
241 24
242 24
243 23
244 20
245 31
246 32
247 31
248 32
249 30
250 31
251 30
252 29
253 25
254 29
255 28
256 30
257 27
258 26
259 27
260 28
261 29
262 33
263 31
264 34
265 33
266 32
267 35
268 31
269 34
270 30
271 31
272 31
273 31
274 29
275 31
276 30
277 29
278 31
279 30
280 30
281 26
282 33
283 31
284 32
285 34
286 22
287 21
288 33
289 34
290 36
291 33
292 31
293 32
294 33
295 31
296 31
297 33
298 31
299 30
300 30
301 32
302 31
303 31
304 32
305 33
306 32
307 32
308 33
309 35
310 33
311 33
312 30
313 32
314 31
315 30
316 31
317 30
318 31
319 34
320 32
321 32
322 33
323 33
324 33
325 33
326 33
327 33
328 40
329 39
330 36
331 39
332 38
333 38
334 38
335 37
336 39
337 37
338 36
339 37
340 37
341 38
342 38
343 36
344 38
345 37
346 38
347 40
348 37
349 36
350 38
351 37
352 36
353 36
354 38
355 39
356 38
357 40
358 39
359 37
360 38
361 39
362 39
363 36
364 37
365 36
366 37
367 40
368 36
369 38
370 36
371 37
372 38
373 37
374 36
375 41
376 40
377 38
378 38
379 38
380 36
381 38
382 36
383 37
384 37
385 37
386 39
387 38
388 38
389 35
390 35
391 37
392 38
393 37
394 40
395 38
396 38
397 38
398 35
399 40
400 36
401 37
402 36
403 37
404 38
405 36
406 38
407 40
408 34
409 37
410 36
411 40
412 38
413 39
414 37
415 38
416 40
417 37
418 34
419 37
420 35
421 40
422 37
423 34
424 37
425 34
426 37
427 40
428 31
429 33
430 31
431 30
432 33
433 30
434 31
435 32
436 31
437 33
438 33
439 33
440 31
441 29
442 27
443 28
444 21
445 21
446 21
447 22
448 23
449 24
450 21
451 21
452 23
453 30
454 35
455 37
456 34
457 36
458 34
459 34
460 35
461 33
462 33
463 33
464 26
465 29
466 29
467 23
468 23
469 24
470 23
471 22
472 24
473 26
474 24
475 23
476 24
477 25
478 23
479 25
480 23
481 25
482 23
483 23
484 23
485 24
486 22
487 24
488 22
489 21
490 24
491 24
492 23
493 24
494 23
495 23
496 24
497 24
498 24
499 22
500 23
501 22
502 23
503 26
504 22
505 22
506 21
507 23
508 22
509 22
510 22
511 21
512 18
513 32
514 28
515 33
516 33
517 33
518 31
519 30
520 32
521 32
522 32
523 32
524 32
525 32
526 30
527 34
528 33
529 35
530 34
531 34
532 35
533 35
534 32
535 35
536 37
537 35
538 34
539 33
540 32
541 35
542 35
543 34
544 32
545 36
546 35
547 36
548 32
549 33
550 35
551 33
552 34
553 33
554 35
555 33
556 34
557 33
558 34
559 33
560 34
561 33
562 34
563 35
564 34
565 35
566 37
567 36
568 34
569 34
570 36
571 33
572 37
573 36
574 37
575 33
576 35
577 35
578 36
579 34
580 34
581 31
582 35
583 35
584 35
585 33
586 34
587 33
588 33
589 34
590 34
591 33
592 34
593 35
594 31
595 30
596 32
597 32
598 31
599 32
600 32
601 32
602 32
603 33
604 33
605 32
606 33
607 32
608 35
609 36
610 32
611 34
612 34
613 34
614 34
615 34
616 31
617 33
618 34
619 36
620 31
621 28
622 32
623 34
624 32
625 32
626 30
627 30
628 32
629 32
630 33
631 32
632 33
633 32
634 33
635 26
636 27
637 29
638 28
639 29
640 27
641 29
642 26
643 29
644 26
645 28
646 28
647 26
648 26
649 26
650 28
651 28
652 28
653 28
654 29
655 28
656 28
657 28
658 27
659 26
660 29
661 27
662 27
663 31
664 33
665 31
666 30
667 30
668 31
669 41
670 41
671 39
672 41
673 44
674 42
675 44
676 48
677 43
678 42
679 45
680 44
681 44
682 42
683 45
684 41
685 40
686 44
687 45
688 40
689 43
690 43
691 42
692 41
693 45
694 43
695 44
696 42
697 44
698 45
699 43
700 43
701 44
702 42
703 42
704 44
705 44
706 43
707 43
708 43
709 38
710 44
711 42
712 46
713 46
714 44
715 45
716 43
717 45
718 43
719 43
720 42
721 46
722 43
723 45
724 42
725 44
726 41
727 48
728 40
729 42
730 43
731 45
732 46
733 46
734 40
735 47
736 39
737 42
738 44
739 43
740 44
741 43
742 44
743 45
744 42
745 42
746 42
747 42
748 44
749 45
750 43
751 43
752 44
753 44
754 43
755 41
756 40
757 43
758 43
759 43
760 45
761 44
762 46
763 44
764 43
765 43
766 45
767 41
768 43
769 45
770 41
771 48
772 44
773 43
774 44
775 45
776 44
777 42
778 41
779 43
780 41
781 45
782 44
783 42
784 41
785 41
786 43
787 40
788 43
789 42
790 44
791 46
792 44
793 39
794 40
795 43
796 46
797 43
798 44
799 43
800 47
801 43
802 43
803 45
804 40
805 44
806 45
807 44
808 41
809 44
810 43
811 40
812 44
813 42
814 45
815 42
816 45
817 39
818 43
819 46
820 44
821 44
822 45
823 44
824 37
825 43
826 41
827 47
828 45
829 43
830 43
831 44
832 45
833 45
834 45
835 46
836 45
837 33
838 32
839 35
840 34
841 34
842 33
843 35
844 46
845 44
846 43
847 42
848 43
849 43
850 42
851 45
852 42
853 45
854 43
855 39
856 44
857 46
858 43
859 46
860 42
861 42
862 44
863 41
864 40
865 44
866 43
867 44
868 44
869 41
870 40
871 45
872 41
873 41
874 45
875 41
876 44
877 48
878 44
879 42
880 43
881 44
882 43
883 44
884 43
885 44
886 46
887 42
888 43
889 45
890 41
891 44
892 45
893 45
894 47
895 45
896 45
897 45
898 41
899 44
900 42
901 46
902 41
903 44
904 43
905 42
906 42
907 41
908 42
909 46
910 40
911 43
912 45
913 45
914 43
915 42
916 43
917 44
918 44
919 44
920 41
921 44
922 44
923 45
924 44
925 44
926 42
927 45
928 45
929 45
930 46
931 44
932 45
933 43
934 43
935 42
936 44
937 43
938 45
939 42
940 44
941 44
942 40
943 44
944 43
945 45
946 43
947 44
948 42
949 42
950 44
951 39
952 43
953 42
954 43
955 43
956 44
957 45
958 47
959 44
960 43
961 42
962 44
963 45
964 41
965 45
966 39
967 41
968 43
969 45
970 39
971 44
972 45
973 43
974 43
975 45
976 43
977 46
978 46
979 43
980 44
981 43
982 44
983 41
984 44
985 44
986 44
987 46
988 41
989 41
990 43
991 42
992 42
993 43
994 41
995 43
996 45
997 41
998 43
999 45
1000 44


==> reachable_cave.txt <==
0 45
0 42
0 48
0 44
0 42
0 54
0 41
0 47
0 45
0 45
0 42
0 42
0 38
0 47
1 53
1 49
1 49
1 46
1 52
1 58
1 55
1 49
1 52
1 48
1 55
1 52
1 55
1 50
2 63
2 59
2 52
2 54
2 53
2 61
2 57
2 63
2 56
2 53
2 53
2 52
2 58
2 60
3 60
3 56
3 56
3 55
3 56
3 57
3 56
3 57
3 57
3 56
3 56
3 57
3 61
3 53
4 59
4 59
4 59
4 57
4 56
4 55
4 55
4 57
4 58
4 57
4 59
4 55
4 60
4 58
5 63
5 56
5 61
5 52
5 54
5 59
5 52
5 60
5 55
5 54
5 53
5 59
5 55
5 54
6 61
6 62
6 63
6 56
6 58
6 63
6 58
6 60
6 60
6 60
6 57
6 61
6 60
6 56
7 56
7 66
7 65
7 58
7 53
7 55
7 61
7 61
7 64
7 59
7 61
7 66
7 60
7 59
8 58
8 59
8 58
8 61
8 58
8 49
8 65
8 55
8 59
8 64
8 62
8 59
8 56
8 60
9 54
9 59
9 61
9 57
9 52
9 49
9 56
9 64
9 56
9 58
9 59
9 58
9 61
9 60
10 59
10 56
10 54
10 58
10 52
10 61
10 59
10 62
10 57
10 59
10 58
10 61
10 56
10 61
11 57
11 60
11 54
11 60
11 50
11 56
11 60
11 62
11 54
11 61
11 57
11 56
11 54
11 57
12 55
12 56
12 54
12 54
12 50
12 56
12 59
12 51
12 54
12 56
12 48
12 54
12 52
12 59
13 52
13 54
13 48
13 57
13 37
13 56
13 53
13 21
13 51
13 56
13 52
13 56
13 55
13 48
14 49
14 55
14 53
14 50
14 48
14 55
14 53
14 57
14 51
14 52
14 55
14 55
14 60
14 53
15 52
15 51
15 52
15 52
15 46
15 46
15 58
15 55
15 56
15 55
15 54
15 53
15 54
15 57
16 47
16 52
16 50
16 50
16 45
16 51
16 50
16 53
16 48
16 50
16 53
16 50
16 47
16 51
17 47
17 55
17 47
17 45
17 43
17 45
17 51
17 49
17 51
17 53
17 53
17 51
17 52
17 51
18 44
18 45
18 42
18 48
18 42
18 46
18 45
18 47
18 49
18 53
18 49
18 45
18 45
18 52
19 44
19 44
19 47
19 44
19 39
19 42
19 46
19 49
19 42
19 43
19 48
19 42
19 42
19 44
20 44
20 45
20 48
20 44
20 37
20 39
20 39
20 45
20 46
20 44
20 49
20 48
20 48
20 42
21 38
21 44
21 39
21 44
21 20
21 35
21 42
21 23
21 42
21 43
21 40
21 43
21 46
21 43
22 41
22 39
22 40
22 40
22 14
22 27
22 39
22 23
22 42
22 38
22 37
22 39
22 39
22 39
23 36
23 34
23 33
23 39
23 8
23 25
23 33
23 29
23 34
23 29
23 35
23 40
23 32
23 31
24 33
24 34
24 44
24 34
24 15
24 17
24 42
24 31
24 42
24 40
24 36
24 18
24 43
24 40
25 35
25 32
25 28
25 33
25 12
25 16
25 34
25 28
25 33
25 31
25 17
25 1
25 34
25 34
26 27
26 31
26 36
26 32
26 25
26 5
26 30
26 19
26 29
26 29
26 30
26 34
26 30
26 33
27 29
27 24
27 25
27 32
27 19
27 6
27 25
27 19
27 29
27 28
27 28
27 29
27 30
27 24
28 24
28 27
28 28
28 25
28 26
28 23
28 29
28 29
28 30
28 29
28 27
28 27
28 25
28 29
29 23
29 23
29 23
29 26
29 8
29 8
29 22
29 25
29 23
29 22
29 24
29 21
29 24
29 25
30 24
30 23
30 22
30 25
30 24
30 21
30 26
30 26
30 23
30 25
30 24
30 26
30 24
30 25
31 24
31 22
31 23
31 21
31 22
31 21
31 23
31 21
31 23
31 22
31 24
31 23
31 23
31 24
32 17
32 19
32 23
32 20
32 20
32 18
32 18
32 22
32 21
32 21
32 18
32 19
32 20
32 20
33 17
33 17
33 16
33 18
33 18
33 16
33 18
33 19
33 16
33 16
33 17
33 19
33 18
33 17
34 14
34 15
34 14
34 15
34 7
34 7
34 14
34 15
34 14
34 14
34 14
34 14
34 12
34 13
35 15
35 17
35 16
35 15
35 5
35 6
35 19
35 15
35 16
35 16
35 16
35 16
35 16
35 16
36 19
36 15
36 18
36 17
36 5
36 5
36 16
36 9
36 17
36 18
36 17
36 13
36 16
36 16
37 17
37 17
37 17
37 17
37 6
37 6
37 14
37 11
37 19
37 16
37 14
37 15
37 17
37 19
38 17
38 16
38 18
38 17
38 6
38 6
38 15
38 11
38 18
38 18
38 13
38 12
38 18
38 18
39 16
39 14
39 16
39 15
39 6
39 6
39 10
39 8
39 15
39 15
39 7
39 6
39 16
39 16
40 8
40 8
40 8
40 8
40 5
40 5
40 5
40 9
40 8
40 7
40 1
40 1
40 9
40 8
41 7
41 7
41 7
41 7
41 9
41 8
41 4
41 10
41 9
41 7
41 1
41 1
41 7
41 8
42 10
42 10
42 9
42 11
42 8
42 10
42 10
42 11
42 8
42 10
42 10
42 9
42 11
42 13
43 13
43 12
43 14
43 12
43 13
43 12
43 13
43 10
43 14
43 11
43 15
43 13
43 13
43 12
44 13
44 12
44 14
44 12
44 13
44 14
44 16
44 12
44 13
44 15
44 13
44 13
44 13
44 14
45 15
45 14
45 14
45 13
45 16
45 13
45 12
45 13
45 15
45 14
45 15
45 14
45 14
45 13
46 14
46 16
46 15
46 15
46 15
46 16
46 1
46 13
46 16
46 15
46 15
46 16
46 16
46 15
47 14
47 14
47 16
47 16
47 15
47 15
47 1
47 13
47 15
47 16
47 15
47 14
47 15
47 15
48 14
48 15
48 15
48 15
48 15
48 15
48 1
48 13
48 15
48 16
48 14
48 17
48 16
48 16
49 13
49 14
49 16
49 15
49 15
49 16
49 14
49 15
49 19
49 16
49 16
49 15
49 15
49 17
50 18
50 16
50 16
50 17
50 15
50 19
50 1
50 16
50 14
50 17
50 14
50 16
50 17
50 16
51 20
51 18
51 17
51 17
51 18
51 18
51 1
51 19
51 17
51 19
51 15
51 1
51 17
51 19
52 17
52 18
52 18
52 17
52 16
52 18
52 1
52 18
52 14
52 18
52 17
52 1
52 18
52 17
53 15
53 17
53 17
53 18
53 17
53 18
53 1
53 18
53 17
53 17
53 17
53 1
53 17
53 19
54 17
54 17
54 17
54 17
54 17
54 16
54 1
54 17
54 17
54 18
54 19
54 1
54 17
54 17
55 18
55 19
55 17
55 15
55 14
55 17
55 18
55 17
55 21
55 18
55 20
55 15
55 19
55 19
56 17
56 18
56 19
56 15
56 16
56 17
56 17
56 19
56 19
56 18
56 17
56 17
56 18
56 21
57 19
57 22
57 20
57 17
57 21
57 20
57 1
57 21
57 18
57 21
57 20
57 1
57 21
57 19
58 18
58 20
58 19
58 19
58 21
58 19
58 1
58 19
58 20
58 18
58 17
58 1
58 20
58 20
59 16
59 18
59 17
59 19
59 19
59 19
59 1
59 19
59 17
59 16
59 18
59 16
59 18
59 19
60 20
60 20
60 19
60 19
60 19
60 18
60 1
60 17
60 19
60 18
60 19
60 23
60 16
60 18
61 18
61 17
61 18
61 21
61 18
61 18
61 19
61 19
61 20
61 16
61 20
61 20
61 18
61 20
62 20
62 16
62 18
62 19
62 17
62 18
62 19
62 20
62 20
62 18
62 20
62 19
62 20
62 21
63 21
63 21
63 21
63 21
63 20
63 22
63 1
63 21
63 19
63 22
63 19
63 21
63 23
63 20
64 18
64 19
64 20
64 20
64 19
64 23
64 1
64 19
64 20
64 21
64 23
64 21
64 20
64 23
65 21
65 21
65 17
65 21
65 20
65 20
65 1
65 19
65 21
65 20
65 23
65 19
65 21
65 21
66 18
66 21
66 22
66 21
66 19
66 20
66 1
66 22
66 22
66 20
66 19
66 20
66 20
66 19
67 18
67 21
67 21
67 21
67 19
67 20
67 1
67 21
67 20
67 18
67 20
67 21
67 18
67 21
68 21
68 21
68 21
68 20
68 20
68 20
68 1
68 20
68 20
68 20
68 18
68 20
68 22
68 21
69 21
69 20
69 21
69 24
69 19
69 18
69 1
69 21
69 19
69 20
69 20
69 21
69 22
69 20
70 19
70 20
70 20
70 22
70 19
70 21
70 1
70 20
70 21
70 20
70 23
70 20
70 20
70 22
71 22
71 23
71 22
71 20
71 22
71 21
71 1
71 19
71 19
71 21
71 21
71 21
71 21
71 21
72 21
72 19
72 19
72 20
72 21
72 18
72 1
72 20
72 21
72 21
72 21
72 21
72 20
72 20
73 19
73 21
73 19
73 22
73 21
73 20
73 1
73 20
73 21
73 19
73 20
73 21
73 19
73 19
74 20
74 19
74 20
74 20
74 24
74 19
74 1
74 21
74 22
74 20
74 21
74 21
74 23
74 21
75 20
75 20
75 20
75 20
75 21
75 21
75 1
75 19
75 22
75 20
75 21
75 17
75 21
75 22
76 23
76 20
76 21
76 21
76 20
76 20
76 1
76 19
76 22
76 20
76 22
76 21
76 20
76 19
77 20
77 23
77 22
77 18
77 20
77 21
77 1
77 22
77 25
77 24
77 20
77 1
77 22
77 20
78 17
78 23
78 20
78 16
78 20
78 20
78 20
78 22
78 21
78 21
78 20
78 22
78 21
78 22
79 20
79 19
79 19
79 17
79 21
79 20
79 22
79 18
79 20
79 22
79 23
79 23
79 22
79 23
80 22
80 21
80 22
80 21
80 22
80 21
80 1
80 20
80 20
80 23
80 23
80 1
80 21
80 22
81 21
81 23
81 21
81 20
81 23
81 22
81 1
81 22
81 21
81 21
81 22
81 1
81 23
81 20
82 19
82 23
82 21
82 19
82 21
82 21
82 1
82 22
82 24
82 23
82 20
82 1
82 19
82 22
83 20
83 21
83 19
83 18
83 20
83 21
83 1
83 23
83 23
83 21
83 21
83 1
83 22
83 22
84 18
84 21
84 23
84 23
84 21
84 24
84 1
84 23
84 21
84 23
84 22
84 1
84 21
84 19
85 20
85 23
85 21
85 21
85 22
85 22
85 1
85 24
85 24
85 22
85 21
85 1
85 22
85 21
86 19
86 23
86 20
86 21
86 23
86 23
86 1
86 24
86 23
86 22
86 23
86 1
86 21
86 20
87 21
87 24
87 23
87 21
87 20
87 23
87 23
87 22
87 21
87 21
87 22
87 23
87 21
87 27
88 22
88 25
88 25
88 22
88 23
88 26
88 25
88 12
88 24
88 24
88 23
88 29
88 25
88 24
89 24
89 26
89 26
89 24
89 27
89 28
89 27
89 24
89 26
89 24
89 25
89 21
89 25
89 27
90 27
90 25
90 25
90 24
90 22
90 26
90 25
90 27
90 26
90 26
90 25
90 24
90 26
90 29
91 29
91 29
91 30
91 29
91 23
91 28
91 1
91 25
91 27
91 28
91 29
91 29
91 30
91 31
92 28
92 28
92 28
92 26
92 26
92 29
92 1
92 27
92 29
92 30
92 28
92 29
92 30
92 28
93 29
93 27
93 32
93 26
93 25
93 32
93 1
93 25
93 28
93 28
93 29
93 26
93 27
93 28
94 31
94 27
94 30
94 29
94 22
94 28
94 1
94 23
94 27
94 28
94 29
94 32
94 29
94 30
95 30
95 30
95 28
95 25
95 25
95 30
95 31
95 29
95 32
95 30
95 31
95 28
95 33
95 32
96 31
96 29
96 30
96 28
96 21
96 30
96 30
96 31
96 31
96 29
96 29
96 31
96 28
96 31
97 32
97 32
97 30
97 28
97 25
97 31
97 1
97 29
97 31
97 33
97 30
97 32
97 33
97 34
98 31
98 30
98 31
98 29
98 24
98 30
98 1
98 32
98 30
98 32
98 31
98 32
98 33
98 33
99 31
99 32
99 32
99 29
99 29
99 31
99 1
99 29
99 31
99 34
99 30
99 31
99 32
99 34
100 30
100 32
100 33
100 29
100 25
100 31
100 1
100 29
100 33
100 30
100 31
100 28
100 31
100 32
101 28
101 28
101 30
101 29
101 21
101 27
101 32
101 30
101 32
101 30
101 31
101 32
101 31
101 31
102 30
102 32
102 30
102 30
102 26
102 30
102 1
102 25
102 31
102 30
102 28
102 30
102 31
102 31
103 29
103 29
103 28
103 28
103 26
103 29
103 1
103 26
103 28
103 29
103 31
103 31
103 27
103 27
104 28
104 29
104 29
104 29
104 23
104 29
104 27
104 31
104 32
104 33
104 30
104 31
104 31
104 32
105 29
105 32
105 29
105 25
105 27
105 30
105 1
105 25
105 34
105 30
105 32
105 32
105 31
105 31
106 32
106 29
106 33
106 27
106 24
106 31
106 1
106 27
106 32
106 30
106 30
106 31
106 31
106 30
107 29
107 31
107 28
107 26
107 25
107 32
107 1
107 26
107 31
107 30
107 31
107 32
107 32
107 30
108 28
108 33
108 31
108 25
108 25
108 31
108 1
108 25
108 32
108 34
108 31
108 31
108 32
108 30
109 26
109 30
109 29
109 27
109 21
109 31
109 31
109 29
109 33
109 30
109 30
109 29
109 30
109 33
110 31
110 33
110 35
110 31
110 27
110 29
110 1
110 30
110 31
110 32
110 31
110 31
110 30
110 33
111 30
111 33
111 33
111 31
111 28
111 33
111 1
111 28
111 30
111 28
111 30
111 31
111 32
111 33
112 29
112 33
112 31
112 29
112 25
112 33
112 1
112 31
112 34
112 33
112 31
112 32
112 29
112 33
113 30
113 34
113 32
113 30
113 25
113 34
113 1
113 28
113 32
113 31
113 32
113 32
113 33
113 32
114 31
114 32
114 30
114 32
114 32
114 32
114 30
114 23
114 30
114 31
114 32
114 34
114 30
114 31
115 34
115 33
115 35
115 34
115 31
115 34
115 31
115 32
115 34
115 29
115 34
115 32
115 33
115 34
116 32
116 33
116 33
116 33
116 34
116 29
116 35
116 35
116 32
116 30
116 33
116 37
116 34
116 38
117 32
117 35
117 34
117 34
117 35
117 34
117 37
117 37
117 32
117 34
117 33
117 36
117 35
117 34
118 32
118 29
118 31
118 31
118 30
118 26
118 34
118 33
118 32
118 31
118 32
118 34
118 32
118 35
119 34
119 34
119 33
119 34
119 33
119 33
119 32
119 34
119 32
119 32
119 32
119 31
119 31
119 34
120 37
120 35
120 33
120 33
120 34
120 33
120 35
120 32
120 33
120 34
120 34
120 33
120 33
120 33
121 37
121 35
121 36
121 37
121 32
121 30
121 34
121 34
121 31
121 32
121 33
121 34
121 31
121 33
122 31
122 35
122 35
122 31
122 27
122 33
122 1
122 33
122 33
122 35
122 33
122 34
122 33
122 37
123 31
123 36
123 37
123 31
123 27
123 34
123 1
123 34
123 38
123 36
123 35
123 35
123 35
123 33
124 31
124 37
124 36
124 33
124 26
124 34
124 1
124 36
124 35
124 36
124 33
124 34
124 34
124 37
125 29
125 34
125 34
125 30
125 28
125 32
125 1
125 33
125 35
125 34
125 34
125 36
125 39
125 36
126 31
126 35
126 34
126 31
126 26
126 34
126 1
126 36
126 35
126 38
126 36
126 38
126 33
126 33
127 32
127 37
127 32
127 31
127 26
127 35
127 1
127 37
127 35
127 34
127 34
127 34
127 36
127 40
128 31
128 35
128 36
128 30
128 24
128 35
128 1
128 33
128 34
128 34
128 34
128 35
128 34
128 34
129 27
129 34
129 35
129 33
129 27
129 35
129 1
129 35
129 34
129 35
129 33
129 34
129 35
129 37
130 32
130 36
130 36
130 33
130 30
130 37
130 1
130 32
130 34
130 37
130 36
130 36
130 34
130 37
131 30
131 35
131 33
131 32
131 25
131 35
131 1
131 34
131 34
131 34
131 32
131 35
131 37
131 35
132 28
132 36
132 37
132 35
132 25
132 32
132 1
132 35
132 36
132 36
132 33
132 35
132 36
132 35
133 31
133 36
133 35
133 32
133 29
133 35
133 1
133 34
133 36
133 36
133 33
133 34
133 35
133 36
134 33
134 35
134 34
134 32
134 28
134 34
134 1
134 33
134 36
134 39
134 32
134 37
134 33
134 34
135 28
135 33
135 37
135 32
135 27
135 33
135 1
135 35
135 36
135 35
135 32
135 35
135 34
135 38
136 32
136 34
136 35
136 32
136 26
136 38
136 1
136 34
136 37
136 36
136 35
136 34
136 36
136 35
137 31
137 33
137 31
137 37
137 37
137 34
137 33
137 31
137 34
137 34
137 30
137 33
137 34
137 32
138 33
138 32
138 35
138 35
138 35
138 34
138 36
138 32
138 30
138 32
138 33
138 32
138 35
138 36
139 35
139 38
139 35
139 34
139 37
139 34
139 33
139 33
139 30
139 29
139 30
139 33
139 34
139 32
140 34
140 34
140 34
140 34
140 34
140 34
140 37
140 33
140 31
140 31
140 35
140 31
140 32
140 33
141 34
141 34
141 35
141 35
141 34
141 29
141 33
141 34
141 32
141 30
141 32
141 34
141 31
141 33
142 29
142 35
142 34
142 35
142 30
142 35
142 1
142 31
142 34
142 37
142 32
142 36
142 35
142 36
143 29
143 37
143 32
143 35
143 26
143 35
143 1
143 34
143 35
143 36
143 32
143 35
143 38
143 31
144 34
144 36
144 32
144 31
144 25
144 32
144 1
144 33
144 36
144 35
144 37
144 35
144 36
144 35
145 32
145 35
145 33
145 32
145 30
145 33
145 34
145 33
145 32
145 35
145 36
145 31
145 34
145 34
146 27
146 34
146 34
146 33
146 26
146 33
146 1
146 33
146 36
146 36
146 35
146 36
146 33
146 33
147 31
147 34
147 35
147 34
147 28
147 33
147 1
147 32
147 34
147 33
147 35
147 36
147 36
147 35
148 31
148 35
148 38
148 31
148 26
148 34
148 1
148 34
148 34
148 32
148 34
148 37
148 36
148 35
149 30
149 35
149 34
149 34
149 28
149 34
149 1
149 32
149 35
149 36
149 32
149 36
149 35
149 36
150 34
150 37
150 35
150 34
150 31
150 33
150 1
150 32
150 36
150 36
150 33
150 34
150 34
150 37
151 29
151 35
151 33
151 30
151 28
151 38
151 1
151 33
151 37
151 36
151 33
151 35
151 37
151 33
152 34
152 34
152 35
152 35
152 30
152 31
152 36
152 34
152 34
152 30
152 32
152 31
152 32
152 34
153 34
153 33
153 33
153 39
153 36
153 32
153 35
153 33
153 33
153 34
153 30
153 33
153 33
153 34
154 30
154 36
154 38
154 32
154 24
154 33
154 1
154 32
154 34
154 35
154 32
154 33
154 35
154 34
155 31
155 33
155 35
155 33
155 25
155 34
155 1
155 34
155 32
155 34
155 34
155 37
155 36
155 36
156 31
156 35
156 35
156 31
156 30
156 36
156 1
156 31
156 36
156 35
156 30
156 34
156 35
156 37
157 31
157 34
157 34
157 31
157 27
157 33
157 1
157 35
157 35
157 34
157 35
157 36
157 36
157 34
158 29
158 38
158 35
158 30
158 29
158 34
158 1
158 30
158 38
158 35
158 34
158 33
158 36
158 34
159 31
159 34
159 34
159 30
159 29
159 32
159 1
159 32
159 34
159 36
159 35
159 35
159 34
159 35
160 30
160 36
160 38
160 32
160 29
160 34
160 1
160 37
160 36
160 35
160 33
160 35
160 37
160 37
161 30
161 34
161 35
161 31
161 29
161 35
161 1
161 32
161 38
161 33
161 35
161 33
161 35
161 33
162 31
162 35
162 37
162 32
162 27
162 31
162 1
162 32
162 32
162 35
162 32
162 34
162 35
162 35
163 32
163 36
163 34
163 33
163 26
163 34
163 1
163 34
163 34
163 36
163 34
163 35
163 37
163 35
164 34
164 33
164 37
164 31
164 27
164 31
164 1
164 35
164 35
164 37
164 33
164 34
164 37
164 33
165 31
165 35
165 35
165 31
165 27
165 33
165 1
165 31
165 35
165 37
165 36
165 36
165 35
165 35
166 27
166 37
166 36
166 32
166 25
166 36
166 1
166 32
166 37
166 36
166 33
166 33
166 34
166 37
167 33
167 36
167 34
167 30
167 26
167 36
167 1
167 32
167 34
167 36
167 36
167 35
167 33
167 35
168 29
168 34
168 33
168 30
168 28
168 31
168 35
168 33
168 36
168 35
168 37
168 29
168 34
168 34
169 31
169 35
169 35
169 32
169 27
169 33
169 1
169 33
169 34
169 37
169 32
169 34
169 36
169 37
170 31
170 34
170 35
170 35
170 26
170 35
170 1
170 35
170 36
170 37
170 33
170 37
170 35
170 36
171 31
171 36
171 35
171 31
171 26
171 32
171 1
171 34
171 36
171 36
171 32
171 36
171 36
171 36
172 32
172 37
172 36
172 33
172 25
172 31
172 1
172 36
172 34
172 35
172 36
172 35
172 35
172 38
173 32
173 33
173 35
173 33
173 25
173 33
173 1
173 33
173 36
173 34
173 35
173 36
173 35
173 36
174 30
174 37
174 36
174 32
174 27
174 34
174 1
174 32
174 36
174 33
174 35
174 35
174 36
174 36
175 29
175 37
175 34
175 33
175 27
175 33
175 1
175 34
175 36
175 36
175 34
175 36
175 37
175 35
176 29
176 35
176 32
176 29
176 25
176 35
176 1
176 33
176 37
176 35
176 35
176 34
176 36
176 37
177 33
177 34
177 31
177 32
177 26
177 36
177 1
177 33
177 34
177 36
177 34
177 35
177 33
177 37
178 30
178 32
178 34
178 33
178 25
178 34
178 1
178 30
178 36
178 33
178 36
178 34
178 37
178 35
179 29
179 35
179 37
179 31
179 25
179 35
179 1
179 30
179 35
179 33
179 36
179 36
179 36
179 36
180 31
180 36
180 35
180 33
180 24
180 34
180 1
180 31
180 37
180 36
180 35
180 34
180 36
180 37
181 27
181 37
181 33
181 33
181 28
181 31
181 1
181 35
181 37
181 36
181 34
181 35
181 35
181 35
182 30
182 35
182 34
182 32
182 27
182 34
182 1
182 37
182 33
182 37
182 34
182 36
182 35
182 34
183 34
183 38
183 35
183 29
183 28
183 31
183 1
183 32
183 36
183 33
183 34
183 35
183 34
183 36
184 28
184 35
184 36
184 31
184 27
184 36
184 1
184 35
184 35
184 34
184 32
184 35
184 36
184 34
185 32
185 36
185 35
185 30
185 27
185 37
185 1
185 34
185 33
185 36
185 33
185 37
185 35
185 36
186 30
186 37
186 35
186 32
186 25
186 33
186 1
186 33
186 37
186 36
186 33
186 34
186 37
186 38
187 33
187 34
187 36
187 30
187 27
187 35
187 1
187 33
187 36
187 36
187 34
187 35
187 34
187 38
188 30
188 34
188 35
188 30
188 28
188 35
188 1
188 35
188 35
188 33
188 32
188 36
188 36
188 35
189 29
189 37
189 37
189 34
189 29
189 34
189 1
189 35
189 34
189 36
189 36
189 36
189 37
189 36
190 31
190 36
190 36
190 33
190 28
190 35
190 1
190 36
190 33
190 37
190 32
190 37
190 37
190 36
191 36
191 36
191 36
191 31
191 29
191 33
191 1
191 33
191 36
191 33
191 34
191 34
191 34
191 34
192 34
192 38
192 36
192 34
192 28
192 34
192 1
192 33
192 37
192 34
192 34
192 34
192 37
192 35
193 29
193 35
193 38
193 32
193 27
193 36
193 1
193 35
193 36
193 35
193 32
193 36
193 39
193 35
194 30
194 35
194 34
194 32
194 29
194 34
194 1
194 35
194 37
194 33
194 31
194 36
194 35
194 32
195 30
195 36
195 36
195 34
195 27
195 33
195 1
195 32
195 36
195 36
195 34
195 37
195 34
195 33
196 30
196 36
196 34
196 34
196 29
196 32
196 1
196 32
196 35
196 36
196 35
196 34
196 35
196 37
197 31
197 39
197 34
197 31
197 27
197 34
197 1
197 33
197 37
197 35
197 32
197 33
197 34
197 34
198 31
198 35
198 34
198 31
198 28
198 32
198 1
198 34
198 34
198 36
198 34
198 34
198 33
198 37
199 31
199 36
199 36
199 32
199 28
199 33
199 1
199 33
199 36
199 38
199 35
199 37
199 35
199 40
200 29
200 37
200 31
200 33
200 25
200 31
200 1
200 34
200 35
200 35
200 32
200 33
200 36
200 34
201 27
201 35
201 36
201 32
201 33
201 35
201 1
201 34
201 36
201 36
201 34
201 34
201 37
201 35
202 28
202 34
202 36
202 32
202 29
202 34
202 1
202 33
202 33
202 35
202 33
202 35
202 37
202 37
203 31
203 36
203 36
203 34
203 27
203 32
203 1
203 32
203 37
203 37
203 32
203 36
203 37
203 37
204 28
204 37
204 36
204 34
204 28
204 33
204 1
204 33
204 33
204 37
204 33
204 36
204 35
204 36
205 31
205 34
205 35
205 34
205 31
205 33
205 1
205 32
205 38
205 35
205 36
205 32
205 34
205 34
206 29
206 34
206 37
206 31
206 29
206 33
206 1
206 34
206 36
206 37
206 34
206 36
206 34
206 31
207 31
207 36
207 33
207 35
207 29
207 36
207 1
207 31
207 35
207 36
207 32
207 36
207 35
207 35
208 32
208 35
208 34
208 33
208 27
208 31
208 1
208 33
208 36
208 35
208 31
208 36
208 34
208 34
209 27
209 37
209 37
209 35
209 28
209 34
209 1
209 30
209 35
209 38
209 33
209 35
209 34
209 34
210 31
210 34
210 34
210 34
210 28
210 31
210 1
210 34
210 34
210 36
210 33
210 35
210 36
210 38
211 32
211 33
211 35
211 32
211 28
211 35
211 1
211 36
211 33
211 36
211 33
211 35
211 35
211 37
212 29
212 35
212 34
212 33
212 25
212 36
212 1
212 30
212 38
212 34
212 33
212 36
212 37
212 34
213 28
213 36
213 34
213 32
213 26
213 35
213 1
213 34
213 35
213 33
213 34
213 36
213 39
213 37
214 34
214 35
214 38
214 32
214 26
214 35
214 1
214 32
214 36
214 35
214 36
214 35
214 34
214 37
215 32
215 34
215 33
215 35
215 27
215 34
215 1
215 35
215 36
215 34
215 35
215 35
215 35
215 35
216 31
216 35
216 35
216 32
216 27
216 34
216 1
216 33
216 36
216 38
216 33
216 37
216 39
216 38
217 30
217 35
217 37
217 31
217 26
217 34
217 1
217 31
217 36
217 35
217 35
217 32
217 38
217 34
218 30
218 33
218 36
218 32
218 27
218 32
218 1
218 34
218 35
218 33
218 33
218 37
218 36
218 35
219 30
219 36
219 34
219 35
219 27
219 33
219 1
219 32
219 36
219 35
219 37
219 36
219 35
219 36
220 28
220 36
220 30
220 32
220 30
220 32
220 34
220 33
220 32
220 32
220 34
220 29
220 33
220 34
221 29
221 33
221 33
221 32
221 28
221 32
221 35
221 35
221 33
221 36
221 37
221 31
221 34
221 35
222 31
222 35
222 36
222 32
222 27
222 36
222 1
222 35
222 36
222 35
222 35
222 35
222 34
222 37
223 31
223 37
223 38
223 30
223 30
223 35
223 1
223 34
223 36
223 36
223 34
223 37
223 36
223 35
224 31
224 38
224 35
224 32
224 27
224 33
224 1
224 34
224 37
224 36
224 35
224 33
224 34
224 33
225 30
225 37
225 35
225 32
225 28
225 35
225 1
225 35
225 35
225 36
225 34
225 36
225 35
225 37
226 29
226 33
226 33
226 31
226 27
226 36
226 1
226 36
226 35
226 36
226 33
226 35
226 36
226 35
227 31
227 37
227 36
227 34
227 27
227 37
227 1
227 33
227 35
227 34
227 36
227 36
227 36
227 35
228 33
228 32
228 35
228 33
228 33
228 32
228 33
228 32
228 34
228 30
228 32
228 32
228 34
228 33
229 33
229 33
229 33
229 33
229 31
229 32
229 32
229 35
229 34
229 34
229 33
229 34
229 35
229 33
230 33
230 33
230 32
230 35
230 32
230 31
230 31
230 34
230 31
230 34
230 35
230 34
230 32
230 33
231 34
231 31
231 32
231 35
231 25
231 27
231 34
231 31
231 34
231 29
231 34
231 33
231 32
231 34
232 28
232 35
232 36
232 33
232 24
232 29
232 34
232 32
232 34
232 31
232 33
232 31
232 33
232 33
233 27
233 35
233 34
233 29
233 27
233 31
233 35
233 34
233 35
233 34
233 34
233 31
233 35
233 33
234 29
234 35
234 35
234 29
234 25
234 33
234 33
234 35
234 34
234 34
234 35
234 31
234 37
234 35
235 29
235 35
235 32
235 32
235 26
235 35
235 34
235 34
235 36
235 32
235 32
235 30
235 33
235 32
236 30
236 35
236 35
236 32
236 23
236 30
236 1
236 31
236 32
236 35
236 31
236 36
236 34
236 33
237 33
237 32
237 34
237 31
237 24
237 32
237 1
237 31
237 36
237 36
237 33
237 33
237 35
237 35
238 33
238 34
238 30
238 34
238 27
238 31
238 1
238 30
238 32
238 36
238 30
238 36
238 35
238 35
239 38
239 34
239 35
239 31
239 25
239 32
239 1
239 32
239 36
239 35
239 33
239 33
239 35
239 33
240 34
240 37
240 33
240 30
240 27
240 34
240 1
240 35
240 34
240 35
240 36
240 36
240 35
240 35
241 35
241 34
241 32
241 28
241 25
241 33
241 1
241 34
241 35
241 34
241 35
241 33
241 33
241 36
242 34
242 36
242 33
242 31
242 26
242 33
242 1
242 32
242 32
242 33
242 33
242 35
242 36
242 35
243 33
243 33
243 36
243 34
243 24
243 35
243 1
243 29
243 32
243 36
243 32
243 34
243 34
243 37
244 38
244 33
244 34
244 30
244 27
244 32
244 1
244 33
244 34
244 35
244 35
244 36
244 35
244 36
245 35
245 33
245 34
245 32
245 28
245 33
245 1
245 35
245 35
245 33
245 33
245 33
245 34
245 36
246 34
246 33
246 34
246 31
246 28
246 33
246 1
246 33
246 32
246 35
246 33
246 31
246 33
246 33
247 37
247 35
247 35
247 30
247 29
247 31
247 1
247 35
247 34
247 38
247 33
247 34
247 33
247 33
248 34
248 37
248 35
248 32
248 23
248 31
248 1
248 32
248 33
248 33
248 32
248 33
248 35
248 34
249 36
249 34
249 38
249 34
249 26
249 31
249 1
249 31
249 34
249 34
249 30
249 34
249 35
249 34
250 37
250 32
250 37
250 30
250 26
250 34
250 1
250 33
250 34
250 36
250 33
250 34
250 38
250 34
251 33
251 34
251 38
251 28
251 26
251 32
251 1
251 32
251 35
251 34
251 34
251 35
251 35
251 35
252 33
252 34
252 33
252 31
252 24
252 35
252 1
252 37
252 33
252 32
252 32
252 35
252 35
252 35
253 31
253 34
253 31
253 31
253 34
253 31
253 36
253 31
253 32
253 34
253 30
253 29
253 29
253 32
254 35
254 36
254 32
254 28
254 30
254 29
254 35
254 35
254 29
254 28
254 33
254 34
254 33
254 35
255 33
255 33
255 32
255 30
255 35
255 30
255 30
255 32
255 32
255 27
255 33
255 32
255 32
255 33
256 31
256 29
256 31
256 28
256 36
256 30
256 34
256 35
256 32
256 29
256 29
256 36
256 33
256 32
257 35
257 33
257 29
257 32
257 30
257 27
257 32
257 31
257 31
257 28
257 33
257 33
257 31
257 35
258 35
258 34
258 29
258 28
258 33
258 29
258 32
258 33
258 30
258 30
258 31
258 32
258 35
258 30
259 34
259 32
259 30
259 28
259 32
259 28
259 33
259 31
259 30
259 26
259 30
259 33
259 33
259 33
260 31
260 34
260 32
260 28
260 32
260 28
260 34
260 34
260 31
260 28
260 31
260 34
260 34
260 34
261 34
261 35
261 31
261 29
261 32
261 28
261 32
261 34
261 31
261 27
261 31
261 31
261 32
261 33
262 34
262 32
262 33
262 28
262 33
262 28
262 30
262 32
262 35
262 33
262 30
262 32
262 33
262 33
263 26
263 28
263 32
263 23
263 32
263 26
263 32
263 31
263 30
263 31
263 32
263 33
263 33
263 31
264 24
264 32
264 31
264 26
264 33
264 29
264 31
264 30
264 33
264 33
264 31
264 33
264 29
264 33
265 25
265 34
265 33
265 28
265 30
265 30
265 32
265 34
265 33
265 31
265 30
265 32
265 32
265 33
266 25
266 34
266 32
266 28
266 30
266 31
266 34
266 35
266 30
266 29
266 32
266 34
266 34
266 33
267 28
267 33
267 32
267 27
267 32
267 29
267 31
267 31
267 34
267 26
267 33
267 32
267 34
267 33
268 28
268 34
268 30
268 29
268 34
268 29
268 32
268 35
268 31
268 31
268 31
268 31
268 33
268 35
269 26
269 36
269 30
269 29
269 35
269 28
269 32
269 33
269 30
269 29
269 31
269 35
269 34
269 32
270 28
270 36
270 34
270 30
270 36
270 29
270 32
270 31
270 35
270 29
270 31
270 32
270 37
270 29
271 26
271 35
271 31
271 29
271 35
271 31
271 32
271 33
271 32
271 31
271 28
271 29
271 32
271 33
272 27
272 35
272 31
272 29
272 33
272 29
272 34
272 30
272 35
272 30
272 33
272 36
272 31
272 34
273 31
273 31
273 33
273 30
273 34
273 32
273 33
273 33
273 32
273 30
273 32
273 33
273 35
273 33
274 29
274 34
274 32
274 27
274 31
274 30
274 32
274 32
274 34
274 29
274 30
274 30
274 33
274 32
275 27
275 32
275 33
275 29
275 37
275 30
275 33
275 32
275 35
275 27
275 33
275 37
275 28
275 31
276 29
276 37
276 34
276 27
276 38
276 32
276 33
276 33
276 32
276 28
276 30
276 31
276 31
276 31
277 27
277 34
277 31
277 29
277 31
277 33
277 30
277 32
277 36
277 27
277 34
277 33
277 35
277 35
278 28
278 33
278 31
278 29
278 32
278 30
278 30
278 32
278 32
278 31
278 33
278 33
278 32
278 34
279 30
279 32
279 32
279 29
279 33
279 31
279 32
279 33
279 32
279 26
279 31
279 34
279 31
279 32
280 29
280 35
280 31
280 27
280 31
280 30
280 32
280 36
280 34
280 28
280 30
280 32
280 34
280 36
281 29
281 31
281 31
281 30
281 34
281 30
281 31
281 32
281 33
281 29
281 28
281 35
281 32
281 34
282 29
282 31
282 33
282 26
282 33
282 31
282 33
282 32
282 33
282 25
282 30
282 33
282 31
282 31
283 28
283 33
283 34
283 28
283 34
283 29
283 35
283 34
283 33
283 27
283 32
283 34
283 33
283 30
284 27
284 34
284 31
284 32
284 33
284 29
284 33
284 31
284 32
284 33
284 32
284 34
284 30
284 32
285 27
285 34
285 31
285 32
285 32
285 33
285 35
285 32
285 34
285 29
285 31
285 30
285 35
285 33
286 32
286 32
286 32
286 29
286 36
286 29
286 32
286 34
286 35
286 30
286 32
286 31
286 32
286 33
287 31
287 33
287 34
287 32
287 30
287 32
287 34
287 34
287 32
287 30
287 33
287 31
287 32
287 36
288 28
288 33
288 34
288 33
288 30
288 33
288 35
288 36
288 33
288 30
288 33
288 31
288 35
288 30
289 30
289 35
289 34
289 33
289 34
289 32
289 36
289 33
289 34
289 30
289 33
289 31
289 36
289 32
290 29
290 30
290 35
290 32
290 32
290 33
290 32
290 32
290 34
290 30
290 31
290 31
290 34
290 34
291 27
291 33
291 34
291 31
291 34
291 34
291 35
291 34
291 32
291 33
291 32
291 32
291 31
291 34
292 26
292 31
292 35
292 34
292 34
292 34
292 34
292 29
292 36
292 30
292 33
292 33
292 33
292 33
293 29
293 31
293 33
293 33
293 35
293 32
293 32
293 34
293 32
293 29
293 29
293 30
293 35
293 35
294 26
294 31
294 33
294 31
294 35
294 32
294 34
294 32
294 35
294 30
294 32
294 33
294 32
294 33
295 27
295 32
295 34
295 36
295 35
295 31
295 32
295 36
295 33
295 29
295 31
295 33
295 33
295 32
296 30
296 35
296 34
296 30
296 33
296 28
296 33
296 33
296 28
296 29
296 32
296 30
296 32
296 37
297 28
297 34
297 32
297 33
297 31
297 31
297 34
297 33
297 34
297 27
297 32
297 30
297 33
297 35
298 29
298 35
298 33
298 33
298 35
298 30
298 33
298 33
298 33
298 29
298 29
298 33
298 33
298 33
299 29
299 35
299 30
299 30
299 34
299 33
299 31
299 35
299 33
299 29
299 33
299 31
299 33
299 35


==> reachable_dam.txt <==
0 47
0 41
0 42
0 42
0 45
0 54
0 42
0 47
0 43
0 42
0 42
0 40
0 46
0 43
1 55
1 50
1 50
1 41
1 52
1 61
1 51
1 49
1 48
1 57
1 50
1 49
1 48
1 52
2 57
2 56
2 58
2 46
2 57
2 59
2 52
2 59
2 57
2 60
2 58
2 54
2 57
2 55
3 61
3 57
3 54
3 49
3 53
3 60
3 56
3 62
3 53
3 56
3 55
3 55
3 52
3 55
4 62
4 58
4 54
4 48
4 57
4 61
4 62
4 56
4 57
4 53
4 58
4 57
4 56
4 53
5 61
5 61
5 61
5 48
5 57
5 60
5 53
5 15
5 63
5 60
5 57
5 59
5 63
5 60
6 58
6 55
6 60
6 51
6 57
6 55
6 56
6 16
6 61
6 57
6 56
6 58
6 56
6 60
7 65
7 60
7 65
7 52
7 58
7 57
7 56
7 58
7 57
7 58
7 58
7 61
7 55
7 57
8 64
8 62
8 57
8 50
8 53
8 52
8 56
8 58
8 58
8 58
8 57
8 61
8 59
8 57
9 63
9 62
9 57
9 53
9 59
9 60
9 58
9 60
9 60
9 61
9 64
9 61
9 64
9 56
10 56
10 60
10 59
10 55
10 56
10 60
10 64
10 57
10 59
10 57
10 60
10 57
10 62
10 58
11 57
11 61
11 62
11 56
11 59
11 54
11 61
11 45
11 62
11 60
11 57
11 56
11 58
11 61
12 54
12 58
12 62
12 58
12 56
12 55
12 62
12 58
12 60
12 60
12 56
12 63
12 60
12 58
13 55
13 58
13 56
13 55
13 47
13 51
13 52
13 58
13 55
13 57
13 51
13 60
13 57
13 57
14 58
14 56
14 56
14 54
14 54
14 50
14 62
14 55
14 57
14 59
14 59
14 60
14 57
14 57
15 56
15 57
15 53
15 53
15 44
15 52
15 57
15 54
15 60
15 51
15 52
15 54
15 57
15 60
16 54
16 55
16 58
16 52
16 48
16 43
16 51
16 48
16 61
16 55
16 57
16 57
16 59
16 55
17 50
17 53
17 55
17 47
17 47
17 47
17 52
17 53
17 55
17 50
17 51
17 54
17 53
17 57
18 50
18 52
18 51
18 47
18 46
18 38
18 51
18 54
18 56
18 49
18 53
18 52
18 50
18 54
19 50
19 50
19 53
19 47
19 50
19 8
19 49
19 48
19 51
19 51
19 45
19 50
19 47
19 53
20 53
20 48
20 44
20 48
20 48
20 6
20 46
20 45
20 48
20 48
20 52
20 46
20 49
20 52
21 49
21 44
21 47
21 49
21 46
21 39
21 49
21 38
21 49
21 42
21 50
21 45
21 51
21 48
22 54
22 45
22 47
22 47
22 48
22 35
22 45
22 42
22 43
22 47
22 45
22 50
22 47
22 47
23 44
23 43
23 47
23 45
23 48
23 31
23 50
23 42
23 43
23 47
23 45
23 45
23 42
23 43
24 45
24 43
24 41
24 43
24 48
24 7
24 46
24 38
24 43
24 38
24 40
24 40
24 44
24 44
25 43
25 44
25 43
25 44
25 42
25 6
25 44
25 48
25 44
25 41
25 46
25 1
25 45
25 46
26 42
26 42
26 45
26 42
26 47
26 41
26 46
26 46
26 45
26 43
26 46
26 39
26 42
26 45
27 47
27 48
27 43
27 43
27 42
27 42
27 49
27 42
27 42
27 46
27 41
27 44
27 43
27 37
28 44
28 40
28 43
28 47
28 40
28 43
28 45
28 44
28 37
28 46
28 45
28 42
28 47
28 43
29 44
29 42
29 42
29 44
29 43
29 47
29 41
29 41
29 40
29 44
29 47
29 43
29 41
29 40
30 41
30 43
30 45
30 44
30 45
30 42
30 41
30 50
30 37
30 43
30 39
30 43
30 41
30 40
31 35
31 42
31 43
31 41
31 44
31 40
31 43
31 46
31 39
31 42
31 47
31 38
31 46
31 40
32 40
32 46
32 43
32 43
32 43
32 43
32 44
32 46
32 35
32 37
32 42
32 41
32 46
32 39
33 38
33 40
33 41
33 44
33 39
33 44
33 43
33 39
33 37
33 42
33 42
33 45
33 43
33 41
34 35
34 43
34 38
34 44
34 44
34 39
34 37
34 44
34 38
34 38
34 36
34 38
34 40
34 38
35 30
35 36
35 39
35 43
35 38
35 39
35 38
35 39
35 35
35 36
35 42
35 38
35 38
35 40
36 42
36 42
36 42
36 40
36 44
36 43
36 45
36 46
36 42
36 44
36 41
36 45
36 42
36 39
37 42
37 43
37 43
37 41
37 41
37 37
37 42
37 43
37 40
37 45
37 41
37 39
37 44
37 40
38 39
38 41
38 42
38 40
38 43
38 36
38 40
38 36
38 44
38 42
38 40
38 38
38 38
38 43
39 39
39 39
39 44
39 39
39 41
39 32
39 39
39 40
39 41
39 41
39 39
39 37
39 40
39 39
40 36
40 40
40 41
40 39
40 37
40 33
40 42
40 38
40 39
40 45
40 38
40 36
40 41
40 44
41 43
41 40
41 38
41 36
41 44
41 38
41 41
41 41
41 39
41 39
41 41
41 44
41 40
41 40
42 43
42 42
42 43
42 40
42 37
42 42
42 43
42 39
42 38
42 40
42 40
42 40
42 40
42 41
43 41
43 42
43 36
43 40
43 43
43 30
43 42
43 36
43 37
43 41
43 42
43 33
43 41
43 41
44 37
44 38
44 41
44 38
44 41
44 37
44 45
44 37
44 38
44 39
44 37
44 18
44 37
44 42
45 40
45 43
45 40
45 35
45 40
45 37
45 42
45 41
45 38
45 37
45 39
45 38
45 40
45 39
46 38
46 41
46 41
46 39
46 40
46 35
46 38
46 40
46 41
46 42
46 38
46 39
46 37
46 35
47 36
47 39
47 36
47 36
47 41
47 31
47 40
47 34
47 37
47 38
47 42
47 36
47 41
47 38
48 36
48 36
48 36
48 34
48 38
48 30
48 40
48 36
48 36
48 39
48 38
48 36
48 39
48 34
49 36
49 37
49 37
49 37
49 37
49 32
49 39
49 37
49 39
49 40
49 40
49 34
49 38
49 39
50 35
50 36
50 41
50 36
50 39
50 33
50 37
50 36
50 36
50 40
50 40
50 33
50 38
50 37
51 36
51 35
51 39
51 39
51 38
51 32
51 41
51 34
51 36
51 41
51 39
51 34
51 36
51 39
52 42
52 43
52 40
52 37
52 40
52 43
52 40
52 39
52 36
52 38
52 40
52 37
52 41
52 39
53 37
53 41
53 39
53 40
53 34
53 5
53 36
53 37
53 36
53 35
53 38
53 34
53 37
53 33
54 34
54 36
54 40
54 40
54 38
54 5
54 34
54 35
54 35
54 40
54 37
54 38
54 42
54 31
55 37
55 41
55 39
55 41
55 38
55 5
55 35
55 34
55 37
55 35
55 34
55 39
55 37
55 32
56 40
56 36
56 39
56 39
56 38
56 37
56 43
56 41
56 37
56 37
56 38
56 40
56 40
56 36
57 38
57 39
57 38
57 39
57 41
57 35
57 38
57 32
57 40
57 39
57 38
57 36
57 44
57 40
58 37
58 38
58 42
58 36
58 41
58 38
58 41
58 35
58 41
58 39
58 37
58 35
58 39
58 38
59 38
59 38
59 38
59 37
59 41
59 34
59 36
59 34
59 37
59 39
59 36
59 35
59 38
59 41
60 37
60 36
60 41
60 40
60 39
60 35
60 40
60 35
60 41
60 41
60 41
60 34
60 39
60 39
61 36
61 43
61 39
61 36
61 41
61 35
61 37
61 35
61 36
61 41
61 38
61 29
61 36
61 33
62 36
62 39
62 38
62 36
62 37
62 40
62 37
62 35
62 42
62 39
62 38
62 32
62 38
62 38
63 36
63 40
63 41
63 42
63 37
63 37
63 41
63 39
63 39
63 39
63 38
63 29
63 37
63 37
64 34
64 34
64 35
64 36
64 38
64 36
64 37
64 37
64 34
64 38
64 40
64 35
64 41
64 36
65 37
65 39
65 36
65 38
65 38
65 36
65 37
65 40
65 36
65 36
65 38
65 40
65 40
65 35
66 35
66 40
66 36
66 35
66 36
66 38
66 35
66 40
66 35
66 41
66 34
66 39
66 39
66 34
67 37
67 36
67 37
67 40
67 36
67 40
67 36
67 40
67 39
67 39
67 38
67 38
67 36
67 38
68 40
68 38
68 40
68 40
68 39
68 42
68 42
68 39
68 40
68 36
68 39
68 40
68 38
68 38
69 40
69 43
69 42
69 38
69 45
69 45
69 38
69 10
69 42
69 40
69 43
69 40
69 42
69 39
70 36
70 43
70 39
70 37
70 40
70 34
70 42
70 40
70 41
70 41
70 42
70 38
70 42
70 41
71 38
71 44
71 38
71 39
71 40
71 35
71 41
71 39
71 42
71 44
71 40
71 35
71 38
71 41
72 40
72 43
72 42
72 40
72 43
72 39
72 39
72 45
72 41
72 38
72 44
72 43
72 41
72 43
73 40
73 43
73 44
73 37
73 41
73 38
73 42
73 41
73 40
73 42
73 38
73 41
73 38
73 38
74 42
74 41
74 44
74 37
74 45
74 38
74 41
74 42
74 40
74 40
74 44
74 42
74 39
74 39
75 38
75 44
75 41
75 41
75 39
75 40
75 42
75 42
75 41
75 40
75 42
75 40
75 41
75 40
76 42
76 40
76 43
76 40
76 39
76 39
76 42
76 42
76 38
76 39
76 46
76 41
76 38
76 43
77 41
77 42
77 40
77 37
77 44
77 41
77 43
77 41
77 41
77 39
77 41
77 40
77 39
77 38
78 43
78 41
78 40
78 39
78 38
78 40
78 41
78 42
78 41
78 44
78 43
78 41
78 43
78 40
79 35
79 38
79 42
79 39
79 40
79 41
79 42
79 38
79 42
79 40
79 39
79 36
79 42
79 43
80 39
80 42
80 41
80 40
80 43
80 35
80 42
80 37
80 42
80 44
80 40
80 35
80 41
80 41
81 41
81 40
81 40
81 39
81 42
81 39
81 39
81 41
81 39
81 36
81 39
81 41
81 44
81 40
82 39
82 40
82 40
82 40
82 44
82 35
82 40
82 38
82 41
82 38
82 43
82 43
82 41
82 42
83 40
83 42
83 40
83 42
83 44
83 36
83 42
83 41
83 41
83 44
83 42
83 41
83 41
83 40
84 36
84 39
84 37
84 39
84 39
84 34
84 43
84 34
84 40
84 43
84 44
84 20
84 41
84 43
85 39
85 42
85 42
85 39
85 41
85 36
85 38
85 38
85 44
85 44
85 41
85 1
85 39
85 44
86 36
86 39
86 43
86 37
86 45
86 35
86 45
86 38
86 37
86 46
86 40
86 38
86 40
86 40
87 39
87 44
87 38
87 38
87 42
87 38
87 39
87 42
87 41
87 39
87 45
87 42
87 39
87 42
88 39
88 43
88 40
88 39
88 41
88 40
88 47
88 42
88 41
88 40
88 41
88 44
88 39
88 42
89 41
89 43
89 44
89 38
89 43
89 39
89 41
89 37
89 40
89 43
89 41
89 48
89 39
89 37
90 42
90 42
90 42
90 37
90 40
90 40
90 40
90 39
90 47
90 40
90 41
90 40
90 41
90 40
91 39
91 40
91 40
91 41
91 40
91 35
91 42
91 29
91 40
91 41
91 41
91 37
91 44
91 43
92 42
92 40
92 42
92 37
92 39
92 35
92 39
92 31
92 43
92 47
92 39
92 31
92 39
92 40
93 40
93 40
93 39
93 39
93 43
93 37
93 42
93 32
93 43
93 39
93 44
93 33
93 42
93 38
94 39
94 45
94 41
94 43
94 41
94 35
94 40
94 32
94 45
94 43
94 42
94 22
94 41
94 44
95 40
95 44
95 44
95 40
95 41
95 41
95 44
95 39
95 43
95 42
95 39
95 40
95 40
95 42
96 40
96 41
96 45
96 37
96 43
96 38
96 43
96 43
96 42
96 42
96 40
96 42
96 42
96 38
97 40
97 42
97 42
97 37
97 44
97 40
97 43
97 41
97 41
97 40
97 41
97 44
97 41
97 42
98 42
98 43
98 42
98 36
98 42
98 43
98 43
98 43
98 42
98 40
98 44
98 38
98 39
98 38
99 37
99 42
99 44
99 38
99 42
99 39
99 39
99 43
99 42
99 43
99 44
99 38
99 39
99 38
100 39
100 40
100 39
100 35
100 45
100 42
100 39
100 43
100 43
100 42
100 44
100 43
100 42
100 38
101 40
101 41
101 43
101 37
101 42
101 38
101 43
101 40
101 42
101 40
101 42
101 41
101 42
101 37
102 40
102 44
102 41
102 37
102 44
102 37
102 43
102 42
102 42
102 41
102 37
102 43
102 43
102 40
103 39
103 41
103 43
103 32
103 42
103 40
103 44
103 44
103 43
103 41
103 43
103 43
103 44
103 39
104 41
104 41
104 41
104 36
104 37
104 42
104 41
104 40
104 41
104 42
104 42
104 42
104 40
104 38
105 40
105 40
105 42
105 39
105 40
105 41
105 42
105 39
105 45
105 40
105 43
105 46
105 40
105 41
106 40
106 40
106 42
106 40
106 40
106 39
106 40
106 39
106 42
106 43
106 43
106 39
106 41
106 37
107 40
107 44
107 43
107 38
107 39
107 39
107 42
107 44
107 40
107 40
107 43
107 41
107 40
107 39
108 39
108 41
108 37
108 38
108 41
108 39
108 41
108 43
108 39
108 39
108 40
108 46
108 41
108 41
109 41
109 40
109 39
109 39
109 41
109 39
109 43
109 40
109 46
109 37
109 42
109 41
109 42
109 41
110 38
110 40
110 40
110 43
110 39
110 34
110 40
110 30
110 39
110 42
110 43
110 34
110 41
110 45
111 41
111 43
111 40
111 38
111 44
111 36
111 42
111 30
111 41
111 45
111 40
111 35
111 38
111 38
112 38
112 42
112 42
112 37
112 42
112 37
112 41
112 31
112 41
112 40
112 44
112 35
112 43
112 40
113 39
113 36
113 41
113 40
113 46
113 36
113 40
113 29
113 41
113 41
113 38
113 29
113 41
113 34
114 42
114 40
114 39
114 37
114 40
114 39
114 40
114 34
114 39
114 45
114 45
114 23
114 41
114 42
115 42
115 41
115 43
115 36
115 40
115 36
115 41
115 32
115 40
115 40
115 40
115 1
115 44
115 40
116 41
116 43
116 41
116 41
116 43
116 35
116 45
116 29
116 43
116 40
116 41
116 38
116 42
116 43
117 41
117 42
117 42
117 37
117 40
117 43
117 44
117 43
117 39
117 42
117 43
117 39
117 42
117 39
118 39
118 41
118 42
118 41
118 41
118 39
118 41
118 29
118 43
118 45
118 42
118 37
118 38
118 43
119 42
119 42
119 43
119 40
119 40
119 35
119 39
119 32
119 40
119 38
119 44
119 39
119 42
119 44
120 42
120 38
120 41
120 39
120 42
120 36
120 42
120 31
120 42
120 42
120 39
120 38
120 40
120 42
121 38
121 43
121 44
121 40
121 44
121 38
121 40
121 28
121 40
121 39
121 43
121 38
121 43
121 40
122 38
122 38
122 40
122 37
122 41
122 36
122 39
122 29
122 43
122 40
122 41
122 34
122 42
122 39
123 38
123 42
123 40
123 37
123 44
123 37
123 37
123 44
123 40
123 39
123 40
123 39
123 42
123 39
124 42
124 37
124 38
124 41
124 42
124 38
124 45
124 42
124 43
124 40
124 38
124 41
124 42
124 39
125 41
125 42
125 41
125 37
125 44
125 37
125 43
125 39
125 42
125 44
125 41
125 41
125 45
125 40
126 41
126 42
126 46
126 37
126 42
126 33
126 44
126 41
126 41
126 44
126 39
126 41
126 43
126 39
127 36
127 42
127 42
127 38
127 42
127 41
127 41
127 39
127 43
127 45
127 42
127 45
127 39
127 41
128 42
128 41
128 42
128 38
128 42
128 40
128 43
128 43
128 44
128 40
128 41
128 44
128 37
128 38
129 37
129 43
129 39
129 36
129 43
129 37
129 41
129 40
129 44
129 41
129 38
129 39
129 42
129 38
130 42
130 41
130 39
130 37
130 43
130 41
130 41
130 31
130 42
130 41
130 42
130 37
130 42
130 39
131 45
131 40
131 44
131 37
131 45
131 39
131 43
131 30
131 42
131 40
131 41
131 36
131 43
131 42
132 42
132 38
132 43
132 39
132 42
132 40
132 41
132 30
132 42
132 37
132 44
132 37
132 44
132 45
133 39
133 41
133 43
133 39
133 38
133 34
133 43
133 31
133 40
133 43
133 38
133 28
133 40
133 45
134 45
134 40
134 42
134 39
134 42
134 38
134 42
134 32
134 44
134 41
134 42
134 25
134 46
134 41
135 38
135 46
135 44
135 36
135 46
135 34
135 42
135 30
135 40
135 44
135 40
135 1
135 42
135 38
136 41
136 44
136 37
136 40
136 41
136 38
136 40
136 28
136 39
136 45
136 43
136 38
136 43
136 42
137 34
137 43
137 42
137 40
137 43
137 36
137 36
137 30
137 41
137 41
137 43
137 41
137 41
137 41
138 42
138 39
138 40
138 41
138 44
138 40
138 44
138 30
138 40
138 39
138 43
138 41
138 41
138 45
139 40
139 42
139 37
139 39
139 44
139 38
139 40
139 31
139 43
139 42
139 38
139 38
139 46
139 42
140 39
140 44
140 43
140 34
140 46
140 37
140 44
140 32
140 41
140 40
140 38
140 38
140 42
140 42
141 39
141 44
141 37
141 38
141 43
141 37
141 40
141 28
141 43
141 40
141 41
141 37
141 39
141 44
142 39
142 41
142 41
142 39
142 40
142 35
142 40
142 28
142 41
142 41
142 42
142 32
142 40
142 40
143 41
143 42
143 42
143 44
143 42
143 34
143 41
143 29
143 42
143 42
143 40
143 30
143 40
143 42
144 44
144 39
144 38
144 42
144 41
144 43
144 38
144 12
144 41
144 39
144 41
144 38
144 40
144 39
145 35
145 38
145 37
145 41
145 40
145 42
145 43
145 33
145 41
145 38
145 41
145 38
145 40
145 41
146 33
146 41
146 42
146 38
146 39
146 42
146 39
146 33
146 39
146 37
146 39
146 38
146 36
146 39
147 14
147 40
147 39
147 38
147 41
147 35
147 41
147 42
147 41
147 40
147 40
147 40
147 39
147 41
148 7
148 44
148 41
148 40
148 41
148 36
148 35
148 42
148 42
148 39
148 33
148 43
148 41
148 35
149 6
149 40
149 37
149 39
149 40
149 37
149 40
149 42
149 38
149 35
149 37
149 40
149 40
149 33
150 6
150 40
150 45
150 35
150 44
150 39
150 41
150 40
150 39
150 36
150 38
150 42
150 40
150 38
151 5
151 38
151 40
151 39
151 38
151 36
151 41
151 38
151 41
151 36
151 37
151 42
151 40
151 38
152 5
152 39
152 38
152 37
152 41
152 41
152 38
152 41
152 39
152 40
152 35
152 37
152 38
152 36
153 5
153 36
153 40
153 36
153 41
153 40
153 41
153 39
153 38
153 39
153 38
153 39
153 44
153 36
154 5
154 41
154 44
154 38
154 44
154 41
154 42
154 41
154 38
154 42
154 36
154 40
154 41
154 39
155 38
155 43
155 40
155 39
155 43
155 37
155 43
155 47
155 39
155 41
155 39
155 42
155 42
155 37
156 38
156 40
156 43
156 43
156 43
156 39
156 44
156 42
156 42
156 43
156 39
156 41
156 41
156 45
157 39
157 41
157 37
157 37
157 41
157 36
157 40
157 33
157 39
157 40
157 37
157 37
157 42
157 40
158 35
158 37
158 42
158 37
158 38
158 40
158 39
158 34
158 40
158 40
158 40
158 35
158 39
158 39
159 39
159 38
159 45
159 36
159 42
159 38
159 38
159 33
159 35
159 42
159 42
159 36
159 40
159 39
160 38
160 38
160 40
160 36
160 39
160 37
160 39
160 39
160 39
160 42
160 37
160 36
160 39
160 42
161 41
161 40
161 40
161 36
161 42
161 37
161 41
161 35
161 42
161 44
161 39
161 37
161 40
161 39
162 39
162 41
162 37
162 41
162 40
162 38
162 40
162 35
162 40
162 38
162 41
162 32
162 39
162 40
163 39
163 41
163 39
163 38
163 40
163 37
163 43
163 35
163 40
163 39
163 43
163 29
163 40
163 39
164 38
164 40
164 38
164 40
164 39
164 36
164 43
164 38
164 38
164 42
164 37
164 24
164 40
164 39
165 40
165 42
165 43
165 38
165 42
165 37
165 41
165 40
165 40
165 40
165 40
165 38
165 41
165 36
166 40
166 42
166 42
166 40
166 39
166 37
166 35
166 38
166 40
166 41
166 37
166 40
166 38
166 39
167 37
167 42
167 43
167 37
167 40
167 38
167 37
167 41
167 39
167 38
167 42
167 43
167 39
167 38
168 41
168 43
168 43
168 34
168 42
168 37
168 38
168 41
168 41
168 37
168 38
168 38
168 40
168 36
169 39
169 39
169 39
169 40
169 42
169 41
169 39
169 40
169 40
169 37
169 42
169 39
169 39
169 39
170 38
170 41
170 39
170 40
170 38
170 39
170 41
170 42
170 40
170 38
170 38
170 38
170 36
170 38
171 40
171 38
171 41
171 35
171 37
171 39
171 35
171 38
171 38
171 36
171 40
171 42
171 41
171 40
172 38
172 39
172 41
172 42
172 42
172 36
172 39
172 42
172 40
172 37
172 39
172 42
172 43
172 37
173 42
173 43
173 42
173 33
173 41
173 41
173 43
173 39
173 37
173 41
173 42
173 41
173 43
173 39
174 43
174 40
174 42
174 39
174 40
174 39
174 41
174 38
174 39
174 40
174 42
174 41
174 39
174 36
175 7
175 42
175 38
175 36
175 40
175 39
175 36
175 37
175 37
175 35
175 38
175 40
175 38
175 36
176 6
176 39
176 35
176 43
176 42
176 39
176 36
176 42
176 39
176 37
176 39
176 41
176 42
176 38
177 32
177 36
177 38
177 37
177 35
177 35
177 36
177 39
177 36
177 40
177 37
177 37
177 38
177 36
178 29
178 37
178 40
178 36
178 39
178 41
178 38
178 40
178 34
178 35
178 36
178 39
178 37
178 34
179 5
179 41
179 40
179 37
179 44
179 39
179 36
179 38
179 38
179 37
179 42
179 40
179 39
179 36
180 41
180 40
180 39
180 34
180 42
180 37
180 37
180 40
180 36
180 37
180 40
180 42
180 39
180 36
181 39
181 41
181 41
181 36
181 40
181 38
181 40
181 40
181 41
181 34
181 42
181 40
181 40
181 35
182 40
182 44
182 43
182 35
182 39
182 35
182 44
182 40
182 34
182 39
182 42
182 42
182 42
182 37
183 40
183 40
183 39
183 37
183 41
183 39
183 40
183 35
183 37
183 42
183 41
183 28
183 42
183 39
184 38
184 41
184 38
184 35
184 42
184 35
184 41
184 40
184 38
184 44
184 39
184 20
184 42
184 39
185 40
185 42
185 40
185 40
185 36
185 35
185 38
185 35
185 41
185 38
185 38
185 1
185 38
185 38
186 38
186 37
186 43
186 37
186 41
186 33
186 41
186 35
186 45
186 40
186 44
186 39
186 39
186 39
187 41
187 40
187 40
187 37
187 39
187 37
187 41
187 35
187 39
187 42
187 40
187 37
187 42
187 42
188 33
188 40
188 41
188 42
188 40
188 36
188 39
188 38
188 38
188 37
188 37
188 34
188 43
188 41
189 36
189 36
189 40
189 36
189 38
189 37
189 42
189 37
189 38
189 40
189 39
189 36
189 42
189 39
190 37
190 38
190 43
190 38
190 38
190 35
190 43
190 32
190 39
190 39
190 39
190 31
190 39
190 39
191 37
191 42
191 40
191 38
191 44
191 39
191 39
191 37
191 38
191 40
191 38
191 42
191 38
191 40
192 41
192 41
192 38
192 40
192 40
192 38
192 42
192 41
192 40
192 37
192 40
192 40
192 40
192 41
193 34
193 41
193 40
193 40
193 43
193 35
193 42
193 36
193 42
193 39
193 42
193 28
193 38
193 39
194 37
194 42
194 42
194 39
194 42
194 37
194 41
194 36
194 40
194 39
194 39
194 19
194 36
194 39
195 37
195 38
195 40
195 40
195 40
195 36
195 39
195 37
195 43
195 39
195 42
195 1
195 38
195 40
196 39
196 39
196 38
196 40
196 41
196 35
196 39
196 37
196 37
196 40
196 42
196 38
196 38
196 39
197 40
197 42
197 38
197 37
197 38
197 37
197 41
197 34
197 40
197 40
197 44
197 38
197 35
197 41
198 37
198 41
198 36
198 39
198 35
198 37
198 43
198 35
198 41
198 40
198 42
198 36
198 42
198 39
199 40
199 42
199 42
199 39
199 41
199 38
199 35
199 38
199 41
199 43
199 43
199 41
199 46
199 37
200 41
200 42
200 43
200 38
200 40
200 39
200 38
200 39
200 36
200 38
200 35
200 40
200 41
200 38
201 39
201 44
201 43
201 38
201 41
201 38
201 38
201 40
201 42
201 35
201 39
201 39
201 40
201 36
202 40
202 39
202 45
202 39
202 40
202 40
202 37
202 44
202 38
202 37
202 43
202 39
202 42
202 38
203 39
203 41
203 44
203 39
203 40
203 39
203 44
203 39
203 38
203 40
203 43
203 37
203 42
203 39
204 37
204 39
204 36
204 36
204 40
204 37
204 39
204 34
204 39
204 42
204 40
204 22
204 40
204 40
205 34
205 39
205 38
205 37
205 40
205 35
205 40
205 38
205 40
205 39
205 38
205 1
205 43
205 36
206 36
206 43
206 42
206 35
206 39
206 35
206 42
206 37
206 42
206 44
206 42
206 42
206 41
206 42
207 38
207 42
207 40
207 40
207 41
207 39
207 42
207 37
207 37
207 40
207 39
207 35
207 42
207 38
208 35
208 41
208 38
208 36
208 41
208 33
208 43
208 36
208 41
208 39
208 38
208 35
208 40
208 41
209 45
209 36
209 36
209 40
209 33
209 40
209 38
209 41
209 41
209 40
209 38
209 42
209 40
209 39
210 6
210 42
210 40
210 36
210 42
210 41
210 38
210 40
210 41
210 40
210 40
210 43
210 39
210 35
211 5
211 40
211 41
211 37
211 40
211 39
211 42
211 39
211 40
211 40
211 40
211 41
211 43
211 39
212 5
212 39
212 39
212 37
212 43
212 38
212 36
212 39
212 39
212 37
212 38
212 37
212 37
212 34
213 42
213 42
213 42
213 37
213 40
213 37
213 37
213 42
213 40
213 38
213 42
213 43
213 36
213 34
214 39
214 38
214 43
214 37
214 43
214 38
214 43
214 38
214 36
214 42
214 42
214 42
214 38
214 32
215 38
215 37
215 40
215 40
215 44
215 39
215 41
215 35
215 40
215 39
215 42
215 1
215 41
215 41
216 39
216 39
216 40
216 39
216 39
216 38
216 41
216 34
216 40
216 37
216 39
216 39
216 40
216 38
217 40
217 41
217 39
217 36
217 42
217 40
217 41
217 41
217 40
217 41
217 41
217 41
217 41
217 39
218 41
218 36
218 37
218 37
218 41
218 38
218 39
218 40
218 40
218 36
218 37
218 40
218 39
218 35
219 42
219 42
219 41
219 38
219 41
219 45
219 38
219 42
219 37
219 41
219 41
219 44
219 38
219 40
220 37
220 41
220 39
220 42
220 43
220 5
220 35
220 42
220 35
220 34
220 39
220 38
220 38
220 30
221 34
221 38
221 39
221 41
221 37
221 5
221 36
221 37
221 37
221 40
221 41
221 37
221 38
221 33
222 36
222 38
222 39
222 42
222 38
222 5
222 36
222 40
222 37
222 36
222 41
222 41
222 38
222 34
223 38
223 37
223 39
223 35
223 41
223 37
223 39
223 42
223 36
223 39
223 41
223 45
223 37
223 37
224 38
224 34
224 40
224 37
224 41
224 41
224 38
224 43
224 37
224 36
224 40
224 41
224 38
224 37
225 41
225 40
225 40
225 39
225 43
225 34
225 39
225 40
225 41
225 41
225 42
225 40
225 42
225 40
226 38
226 41
226 36
226 36
226 38
226 38
226 40
226 41
226 40
226 37
226 42
226 39
226 39
226 39
227 39
227 39
227 41
227 36
227 39
227 38
227 39
227 38
227 36
227 40
227 38
227 42
227 43
227 37
228 40
228 41
228 39
228 38
228 39
228 35
228 41
228 40
228 39
228 37
228 40
228 42
228 37
228 35
229 40
229 39
229 39
229 41
229 41
229 38
229 37
229 44
229 38
229 40
229 43
229 44
229 39
229 36
230 38
230 43
230 38
230 36
230 43
230 35
230 39
230 41
230 43
230 42
230 44
230 40
230 42
230 37
231 36
231 37
231 42
231 42
231 41
231 38
231 40
231 43
231 35
231 37
231 41
231 39
231 38
231 39
232 41
232 41
232 39
232 42
232 42
232 37
232 38
232 41
232 36
232 40
232 38
232 42
232 44
232 37
233 37
233 41
233 41
233 41
233 42
233 41
233 39
233 40
233 43
233 38
233 39
233 41
233 43
233 38
234 40
234 41
234 41
234 37
234 40
234 38
234 39
234 41
234 38
234 40
234 39
234 42
234 45
234 35
235 42
235 40
235 37
235 36
235 38
235 37
235 39
235 42
235 40
235 38
235 39
235 40
235 41
235 37
236 41
236 38
236 39
236 35
236 41
236 39
236 38
236 39
236 41
236 39
236 38
236 39
236 41
236 35
237 37
237 40
237 37
237 38
237 41
237 45
237 41
237 39
237 39
237 39
237 41
237 41
237 39
237 36
238 36
238 40
238 42
238 39
238 34
238 5
238 35
238 36
238 38
238 35
238 38
238 36
238 36
238 31
239 36
239 37
239 37
239 40
239 39
239 6
239 34
239 38
239 36
239 37
239 35
239 39
239 40
239 31
240 39
240 39
240 39
240 39
240 39
240 5
240 33
240 39
240 37
240 32
240 36
240 39
240 37
240 31
241 30
241 40
241 42
241 40
241 36
241 32
241 40
241 5
241 36
241 37
241 39
241 37
241 37
241 37
242 31
242 38
242 36
242 38
242 33
242 29
242 36
242 5
242 37
242 34
242 38
242 39
242 35
242 37
243 35
243 35
243 35
243 42
243 35
243 5
243 36
243 41
243 35
243 35
243 37
243 36
243 37
243 30
244 41
244 38
244 40
244 38
244 41
244 40
244 40
244 40
244 42
244 38
244 38
244 40
244 44
244 39
245 42
245 39
245 41
245 39
245 40
245 42
245 43
245 44
245 37
245 38
245 42
245 41
245 41
245 40
246 44
246 38
246 44
246 38
246 40
246 36
246 39
246 41
246 42
246 40
246 41
246 38
246 43
246 40
247 39
247 45
247 34
247 41
247 42
247 38
247 38
247 40
247 41
247 38
247 39
247 39
247 43
247 36
248 40
248 42
248 37
248 38
248 42
248 37
248 41
248 41
248 38
248 38
248 42
248 39
248 40
248 35
249 40
249 42
249 41
249 39
249 39
249 40
249 38
249 39
249 40
249 39
249 39
249 39
249 38
249 41
250 42
250 43
250 38
250 36
250 43
250 40
250 43
250 39
250 37
250 38
250 37
250 41
250 40
250 36
251 38
251 42
251 40
251 41
251 40
251 36
251 39
251 34
251 40
251 36
251 39
251 36
251 39
251 41
252 35
252 39
252 39
252 40
252 42
252 38
252 44
252 36
252 38
252 41
252 36
252 33
252 38
252 38
253 41
253 40
253 41
253 41
253 43
253 38
253 40
253 41
253 41
253 37
253 42
253 38
253 41
253 38
254 41
254 41
254 39
254 37
254 40
254 42
254 44
254 43
254 37
254 40
254 46
254 38
254 33
254 38
255 44
255 45
255 41
255 39
255 42
255 35
255 38
255 37
255 38
255 37
255 38
255 39
255 40
255 36
256 37
256 43
256 39
256 36
256 43
256 36
256 36
256 37
256 39
256 39
256 39
256 42
256 38
256 37
257 40
257 42
257 38
257 39
257 39
257 40
257 39
257 39
257 40
257 39
257 38
257 44
257 42
257 36
258 40
258 39
258 40
258 39
258 41
258 39
258 38
258 40
258 42
258 40
258 40
258 42
258 41
258 39
259 41
259 39
259 37
259 35
259 43
259 37
259 41
259 37
259 39
259 39
259 42
259 43
259 44
259 39
260 43
260 42
260 41
260 37
260 42
260 41
260 41
260 41
260 37
260 40
260 40
260 41
260 44
260 39
261 37
261 38
261 41
261 40
261 37
261 43
261 38
261 39
261 42
261 36
261 42
261 40
261 40
261 37
262 36
262 38
262 39
262 41
262 37
262 5
262 34
262 41
262 38
262 35
262 36
262 39
262 43
262 32
263 40
263 41
263 36
263 43
263 37
263 5
263 37
263 37
263 38
263 37
263 39
263 38
263 40
263 33
264 44
264 40
264 42
264 42
264 40
264 37
264 38
264 42
264 38
264 43
264 38
264 41
264 41
264 41
265 6
265 35
265 40
265 38
265 43
265 38
265 36
265 40
265 38
265 39
265 36
265 40
265 38
265 37
266 39
266 36
266 39
266 37
266 40
266 39
266 39
266 41
266 41
266 40
266 40
266 40
266 43
266 36
267 42
267 38
267 41
267 42
267 40
267 39
267 41
267 41
267 37
267 40
267 40
267 43
267 39
267 40
268 40
268 40
268 39
268 39
268 40
268 42
268 39
268 42
268 38
268 39
268 42
268 39
268 40
268 36
269 41
269 42
269 39
269 40
269 39
269 38
269 38
269 45
269 39
269 40
269 40
269 45
269 41
269 38
270 39
270 41
270 38
270 39
270 37
270 40
270 40
270 44
270 38
270 41
270 36
270 37
270 42
270 41
271 38
271 38
271 34
271 39
271 39
271 38
271 42
271 41
271 43
271 36
271 45
271 42
271 39
271 41
272 40
272 41
272 38
272 39
272 40
272 37
272 37
272 41
272 37
272 41
272 41
272 43
272 38
272 40
273 38
273 44
273 38
273 36
273 40
273 38
273 37
273 39
273 40
273 39
273 42
273 40
273 42
273 38
274 43
274 38
274 38
274 38
274 41
274 38
274 40
274 39
274 42
274 40
274 42
274 37
274 41
274 40
275 6
275 40
275 37
275 38
275 38
275 39
275 40
275 41
275 41
275 37
275 37
275 40
275 41
275 39
276 5
276 39
276 40
276 38
276 41
276 35
276 38
276 41
276 40
276 37
276 38
276 39
276 39
276 36
277 6
277 40
277 40
277 41
277 39
277 39
277 34
277 42
277 35
277 33
277 36
277 39
277 40
277 40
278 6
278 43
278 41
278 38
278 38
278 37
278 39
278 40
278 40
278 39
278 33
278 39
278 39
278 37
279 6
279 41
279 39
279 34
279 37
279 42
279 37
279 42
279 36
279 37
279 35
279 45
279 37
279 37
280 5
280 38
280 45
280 38
280 38
280 40
280 39
280 37
280 39
280 37
280 36
280 41
280 39
280 35
281 5
281 39
281 37
281 37
281 38
281 34
281 42
281 42
281 40
281 39
281 39
281 38
281 44
281 35
282 5
282 39
282 39
282 36
282 42
282 35
282 40
282 38
282 40
282 36
282 37
282 39
282 42
282 41
283 6
283 40
283 36
283 37
283 41
283 37
283 38
283 40
283 37
283 38
283 37
283 44
283 43
283 39
284 6
284 41
284 39
284 34
284 39
284 36
284 39
284 39
284 41
284 41
284 36
284 37
284 39
284 35
285 15
285 39
285 37
285 36
285 37
285 32
285 40
285 6
285 37
285 43
285 36
285 39
285 40
285 36
286 5
286 41
286 38
286 42
286 40
286 38
286 39
286 40
286 36
286 35
286 37
286 41
286 39
286 33
287 33
287 38
287 37
287 37
287 37
287 42
287 36
287 41
287 38
287 33
287 34
287 42
287 39
287 37
288 31
288 38
288 38
288 40
288 36
288 39
288 36
288 37
288 38
288 37
288 40
288 38
288 37
288 36
289 33
289 42
289 40
289 36
289 37
289 40
289 39
289 32
289 38
289 37
289 37
289 39
289 42
289 37
290 32
290 37
290 37
290 37
290 37
290 37
290 37
290 33
290 37
290 39
290 37
290 36
290 34
290 36
291 30
291 39
291 39
291 34
291 35
291 37
291 38
291 39
291 38
291 35
291 38
291 42
291 38
291 38
292 32
292 37
292 39
292 37
292 36
292 39
292 38
292 36
292 35
292 38
292 37
292 40
292 36
292 38
293 32
293 37
293 38
293 33
293 36
293 39
293 36
293 35
293 37
293 40
293 37
293 43
293 38
293 40
294 35
294 39
294 40
294 37
294 37
294 43
294 39
294 34
294 37
294 37
294 37
294 39
294 39
294 39
295 7
295 38
295 37
295 39
295 42
295 37
295 36
295 36
295 37
295 38
295 40
295 43
295 42
295 34
296 5
296 39
296 38
296 36
296 38
296 40
296 40
296 36
296 41
296 35
296 42
296 37
296 40
296 36
297 11
297 33
297 38
297 35
297 40
297 34
297 36
297 4
297 39
297 36
297 41
297 36
297 36
297 39
298 5
298 37
298 39
298 37
298 38
298 42
298 37
298 36
298 35
298 40
298 36
298 40
298 37
298 36
299 5
299 38
299 38
299 41
299 37
299 6
299 33
299 40
299 37
299 34
299 37
299 40
299 39
299 32


==> reachable_island.txt <==
0 45
0 41
0 42
0 44
0 44
0 51
0 40
0 46
0 45
0 46
0 38
0 42
0 41
0 45
1 56
1 54
1 53
1 40
1 49
1 55
1 55
1 54
1 51
1 53
1 54
1 52
1 50
1 51
2 53
2 54
2 58
2 45
2 47
2 64
2 54
2 59
2 51
2 53
2 53
2 53
2 56
2 56
3 60
3 63
3 62
3 58
3 62
3 60
3 58
3 62
3 63
3 58
3 60
3 62
3 61
3 63
4 55
4 57
4 68
4 54
4 54
4 62
4 57
4 57
4 61
4 59
4 63
4 56
4 58
4 58
5 58
5 58
5 64
5 51
5 58
5 62
5 57
5 62
5 58
5 59
5 62
5 62
5 61
5 60
6 56
6 57
6 60
6 51
6 55
6 66
6 57
6 63
6 56
6 59
6 60
6 59
6 56
6 59
7 56
7 61
7 59
7 59
7 48
7 53
7 59
7 61
7 60
7 58
7 57
7 62
7 59
7 57
8 55
8 59
8 61
8 58
8 55
8 50
8 58
8 62
8 57
8 58
8 54
8 60
8 62
8 57
9 58
9 54
9 57
9 55
9 50
9 50
9 56
9 54
9 63
9 59
9 55
9 53
9 53
9 60
10 51
10 56
10 52
10 56
10 47
10 43
10 56
10 54
10 56
10 56
10 53
10 55
10 61
10 54
11 53
11 54
11 55
11 52
11 44
11 50
11 53
11 56
11 55
11 58
11 49
11 54
11 54
11 53
12 51
12 50
12 53
12 50
12 46
12 42
12 51
12 54
12 52
12 50
12 54
12 52
12 49
12 52
13 48
13 49
13 50
13 53
13 41
13 39
13 44
13 53
13 46
13 50
13 48
13 47
13 49
13 46
14 52
14 49
14 49
14 58
14 28
14 8
14 50
14 46
14 48
14 44
14 48
14 49
14 46
14 49
15 52
15 57
15 56
15 47
15 46
15 49
15 52
15 51
15 53
15 55
15 50
15 48
15 53
15 56
16 51
16 53
16 52
16 47
16 42
16 48
16 52
16 51
16 57
16 53
16 53
16 50
16 51
16 50
17 42
17 51
17 46
17 45
17 38
17 49
17 53
17 47
17 49
17 50
17 49
17 51
17 49
17 48
18 45
18 48
18 48
18 44
18 34
18 50
18 49
18 48
18 50
18 48
18 45
18 49
18 43
18 45
19 43
19 46
19 42
19 45
19 23
19 41
19 45
19 41
19 47
19 45
19 42
19 49
19 42
19 43
20 47
20 45
20 44
20 43
20 12
20 37
20 45
20 45
20 48
20 44
20 43
20 42
20 50
20 43
21 40
21 44
21 43
21 44
21 14
21 33
21 43
21 43
21 44
21 43
21 43
21 43
21 47
21 43
22 39
22 41
22 42
22 39
22 15
22 29
22 36
22 44
22 40
22 37
22 36
22 36
22 42
22 42
23 42
23 38
23 44
23 40
23 8
23 31
23 47
23 45
23 43
23 36
23 44
23 41
23 42
23 41
24 40
24 48
24 45
24 42
24 11
24 33
24 40
24 23
24 47
24 40
24 41
24 46
24 44
24 44
25 44
25 41
25 40
25 43
25 14
25 34
25 34
25 23
25 42
25 37
25 21
25 43
25 42
25 40
26 36
26 37
26 34
26 38
26 38
26 16
26 36
26 38
26 37
26 35
26 37
26 39
26 41
26 36
27 38
27 35
27 38
27 34
27 34
27 18
27 35
27 35
27 37
27 35
27 35
27 36
27 37
27 43
28 28
28 29
28 30
28 29
28 34
28 17
28 30
28 36
28 30
28 33
28 28
28 30
28 29
28 33
29 33
29 29
29 29
29 31
29 30
29 9
29 37
29 30
29 30
29 32
29 26
29 27
29 29
29 30
30 35
30 27
30 27
30 33
30 30
30 15
30 21
30 23
30 36
30 29
30 33
30 16
30 34
30 30
31 30
31 29
31 28
31 34
31 29
31 30
31 22
31 22
31 29
31 26
31 28
31 1
31 31
31 29
32 33
32 32
32 32
32 22
32 13
32 31
32 33
32 29
32 32
32 34
32 34
32 22
32 29
32 34
33 28
33 28
33 29
33 20
33 15
33 30
33 28
33 26
33 26
33 29
33 27
33 18
33 28
33 29
34 25
34 30
34 32
34 10
34 32
34 6
34 30
34 5
34 33
34 30
34 29
34 27
34 28
34 29
35 29
35 29
35 31
35 14
35 30
35 6
35 30
35 1
35 27
35 33
35 30
35 28
35 30
35 28
36 31
36 26
36 28
36 16
36 33
36 6
36 29
36 14
36 27
36 30
36 31
36 31
36 32
36 30
37 27
37 29
37 30
37 7
37 5
37 30
37 31
37 11
37 32
37 32
37 31
37 32
37 30
37 31
38 29
38 31
38 30
38 8
38 5
38 28
38 31
38 11
38 30
38 30
38 32
38 30
38 31
38 31
39 30
39 32
39 31
39 7
39 6
39 28
39 30
39 14
39 29
39 32
39 30
39 30
39 33
39 30
40 30
40 30
40 29
40 6
40 5
40 27
40 29
40 6
40 30
40 32
40 33
40 30
40 29
40 28
41 29
41 31
41 29
41 6
41 6
41 28
41 31
41 13
41 29
41 31
41 30
41 29
41 29
41 29
42 27
42 29
42 31
42 7
42 6
42 26
42 29
42 13
42 30
42 28
42 29
42 28
42 32
42 30
43 26
43 28
43 31
43 7
43 5
43 28
43 30
43 12
43 29
43 29
43 28
43 30
43 29
43 32
44 29
44 29
44 30
44 6
44 6
44 26
44 29
44 14
44 28
44 28
44 28
44 28
44 29
44 30
45 29
45 30
45 27
45 7
45 5
45 27
45 30
45 14
45 30
45 27
45 27
45 29
45 29
45 31
46 29
46 31
46 29
46 6
46 5
46 30
46 28
46 12
46 30
46 28
46 31
46 31
46 28
46 30
47 28
47 29
47 29
47 6
47 5
47 27
47 30
47 11
47 28
47 30
47 28
47 29
47 30
47 32
48 26
48 30
48 28
48 7
48 5
48 28
48 30
48 12
48 31
48 26
48 28
48 28
48 28
48 28
49 26
49 29
49 29
49 7
49 5
49 27
49 27
49 13
49 30
49 29
49 30
49 29
49 30
49 27
50 28
50 29
50 27
50 6
50 6
50 27
50 30
50 6
50 29
50 29
50 29
50 30
50 28
50 30
51 30
51 31
51 28
51 7
51 6
51 28
51 30
51 15
51 29
51 30
51 30
51 30
51 29
51 30
52 27
52 27
52 31
52 7
52 5
52 24
52 29
52 12
52 28
52 26
52 30
52 31
52 31
52 30
53 28
53 31
53 31
53 6
53 6
53 27
53 30
53 12
53 28
53 30
53 30
53 30
53 32
53 27
54 26
54 30
54 30
54 6
54 5
54 26
54 29
54 12
54 30
54 31
54 27
54 28
54 30
54 27
55 27
55 28
55 32
55 7
55 6
55 27
55 30
55 11
55 29
55 28
55 30
55 31
55 31
55 29
56 29
56 29
56 30
56 6
56 5
56 30
56 28
56 10
56 28
56 32
56 29
56 29
56 29
56 28
57 27
57 28
57 30
57 6
57 5
57 29
57 30
57 12
57 28
57 28
57 28
57 32
57 26
57 30
58 24
58 32
58 29
58 7
58 5
58 27
58 30
58 10
58 29
58 29
58 31
58 31
58 31
58 29
59 26
59 29
59 27
59 6
59 5
59 29
59 30
59 15
59 28
59 29
59 28
59 29
59 29
59 29
60 29
60 30
60 30
60 6
60 6
60 29
60 33
60 6
60 30
60 31
60 29
60 31
60 29
60 31
61 28
61 30
61 28
61 6
61 5
61 26
61 31
61 13
61 28
61 31
61 31
61 30
61 28
61 30
62 29
62 29
62 26
62 7
62 5
62 28
62 29
62 14
62 29
62 27
62 30
62 29
62 30
62 28
63 25
63 28
63 32
63 6
63 5
63 29
63 30
63 14
63 27
63 30
63 29
63 30
63 31
63 31
64 28
64 26
64 30
64 6
64 5
64 27
64 30
64 12
64 30
64 29
64 28
64 28
64 26
64 30
65 29
65 30
65 29
65 7
65 6
65 27
65 30
65 14
65 28
65 31
65 29
65 28
65 29
65 30
66 29
66 31
66 30
66 7
66 5
66 28
66 27
66 11
66 31
66 32
66 27
66 30
66 28
66 28
67 27
67 29
67 30
67 6
67 6
67 27
67 30
67 10
67 29
67 29
67 29
67 30
67 27
67 29
68 26
68 29
68 30
68 6
68 5
68 28
68 31
68 11
68 30
68 31
68 29
68 29
68 30
68 30
69 26
69 29
69 28
69 6
69 5
69 25
69 31
69 11
69 30
69 29
69 29
69 28
69 30
69 27
70 25
70 29
70 31
70 6
70 6
70 26
70 30
70 6
70 30
70 30
70 31
70 29
70 29
70 29
71 26
71 31
71 30
71 7
71 5
71 26
71 29
71 13
71 29
71 29
71 29
71 31
71 31
71 30
72 28
72 29
72 28
72 6
72 5
72 27
72 29
72 12
72 27
72 30
72 31
72 30
72 29
72 28
73 28
73 29
73 29
73 6
73 6
73 26
73 29
73 13
73 29
73 30
73 28
73 32
73 30
73 29
74 25
74 28
74 31
74 6
74 6
74 27
74 29
74 14
74 28
74 29
74 28
74 30
74 28
74 31
75 27
75 29
75 29
75 6
75 5
75 26
75 30
75 13
75 31
75 28
75 29
75 28
75 30
75 29
76 27
76 31
76 29
76 6
76 5
76 29
76 31
76 12
76 30
76 30
76 29
76 29
76 31
76 30
77 27
77 28
77 29
77 7
77 5
77 27
77 29
77 10
77 29
77 29
77 29
77 29
77 31
77 30
78 26
78 29
78 28
78 6
78 6
78 30
78 31
78 11
78 31
78 28
78 30
78 30
78 29
78 30
79 27
79 29
79 27
79 6
79 5
79 28
79 30
79 11
79 29
79 28
79 28
79 29
79 29
79 28
80 28
80 29
80 32
80 6
80 6
80 26
80 29
80 6
80 32
80 30
80 30
80 27
80 30
80 28
81 28
81 30
81 30
81 7
81 5
81 28
81 29
81 14
81 28
81 29
81 29
81 29
81 31
81 30
82 25
82 30
82 31
82 7
82 5
82 25
82 30
82 15
82 27
82 30
82 30
82 29
82 32
82 31
83 29
83 29
83 29
83 6
83 5
83 26
83 31
83 11
83 30
83 31
83 29
83 30
83 29
83 31
84 27
84 30
84 30
84 6
84 5
84 25
84 29
84 12
84 28
84 30
84 29
84 31
84 30
84 29
85 28
85 29
85 29
85 6
85 5
85 31
85 29
85 12
85 29
85 29
85 31
85 27
85 29
85 28
86 27
86 30
86 29
86 7
86 5
86 28
86 28
86 11
86 29
86 30
86 27
86 27
86 32
86 30
87 25
87 29
87 30
87 7
87 5
87 27
87 31
87 12
87 29
87 31
87 29
87 28
87 28
87 28
88 29
88 28
88 29
88 7
88 5
88 29
88 30
88 10
88 29
88 30
88 28
88 30
88 30
88 30
89 26
89 27
89 29
89 7
89 6
89 27
89 31
89 12
89 27
89 29
89 28
89 30
89 30
89 29
90 28
90 33
90 32
90 7
90 6
90 30
90 29
90 6
90 30
90 32
90 30
90 29
90 27
90 30
91 27
91 30
91 32
91 6
91 5
91 27
91 29
91 13
91 30
91 30
91 32
91 32
91 31
91 30
92 26
92 29
92 29
92 7
92 6
92 29
92 30
92 14
92 30
92 30
92 30
92 29
92 29
92 29
93 26
93 29
93 28
93 7
93 5
93 27
93 30
93 12
93 32
93 29
93 33
93 31
93 30
93 35
94 28
94 28
94 29
94 6
94 6
94 28
94 30
94 12
94 31
94 30
94 31
94 30
94 29
94 30
95 27
95 30
95 29
95 7
95 5
95 29
95 30
95 13
95 28
95 29
95 28
95 32
95 29
95 29
96 25
96 30
96 30
96 6
96 5
96 28
96 27
96 12
96 30
96 28
96 28
96 31
96 28
96 29
97 25
97 29
97 32
97 6
97 5
97 29
97 29
97 11
97 28
97 32
97 29
97 28
97 29
97 28
98 27
98 29
98 30
98 6
98 6
98 26
98 30
98 12
98 29
98 30
98 29
98 29
98 28
98 30
99 26
99 29
99 30
99 7
99 5
99 29
99 32
99 15
99 29
99 29
99 31
99 29
99 30
99 29
100 29
100 29
100 26
100 6
100 5
100 28
100 27
100 6
100 30
100 29
100 30
100 27
100 30
100 28
101 27
101 30
101 30
101 7
101 6
101 27
101 26
101 11
101 29
101 30
101 29
101 27
101 26
101 30
102 28
102 30
102 28
102 6
102 5
102 26
102 28
102 13
102 30
102 29
102 27
102 29
102 29
102 29
103 27
103 31
103 28
103 6
103 6
103 26
103 29
103 13
103 31
103 28
103 29
103 30
103 26
103 29
104 26
104 31
104 29
104 6
104 5
104 30
104 30
104 11
104 31
104 30
104 29
104 29
104 27
104 30
105 27
105 28
105 29
105 6
105 5
105 28
105 29
105 14
105 31
105 29
105 31
105 28
105 30
105 30
106 24
106 29
106 30
106 6
106 6
106 28
106 28
106 12
106 30
106 29
106 30
106 30
106 29
106 30
107 28
107 29
107 29
107 6
107 5
107 28
107 29
107 11
107 30
107 28
107 29
107 29
107 30
107 29
108 29
108 30
108 28
108 6
108 6
108 27
108 29
108 12
108 30
108 28
108 30
108 30
108 28
108 29
109 27
109 30
109 28
109 6
109 6
109 26
109 29
109 14
109 28
109 27
109 26
109 29
109 27
109 28
110 28
110 30
110 29
110 7
110 6
110 28
110 29
110 6
110 28
110 28
110 31
110 30
110 29
110 29
111 25
111 31
111 31
111 6
111 5
111 28
111 29
111 10
111 30
111 29
111 30
111 30
111 29
111 28
112 27
112 29
112 28
112 6
112 5
112 26
112 31
112 13
112 30
112 30
112 31
112 29
112 29
112 29
113 29
113 29
113 30
113 6
113 6
113 28
113 30
113 13
113 30
113 28
113 29
113 31
113 29
113 29
114 30
114 27
114 29
114 6
114 5
114 27
114 28
114 12
114 30
114 28
114 29
114 30
114 29
114 30
115 28
115 28
115 30
115 7
115 5
115 30
115 29
115 9
115 30
115 27
115 25
115 31
115 30
115 30
116 27
116 30
116 30
116 7
116 5
116 28
116 30
116 11
116 29
116 29
116 29
116 26
116 29
116 31
117 28
117 29
117 28
117 6
117 5
117 28
117 31
117 12
117 30
117 30
117 29
117 30
117 30
117 29
118 26
118 31
118 29
118 6
118 5
118 30
118 30
118 11
118 33
118 29
118 29
118 31
118 31
118 29
119 27
119 30
119 30
119 6
119 5
119 29
119 29
119 14
119 31
119 29
119 28
119 31
119 28
119 29
120 26
120 30
120 29
120 6
120 6
120 25
120 28
120 6
120 27
120 30
120 32
120 30
120 29
120 30
121 29
121 31
121 30
121 7
121 5
121 29
121 30
121 13
121 30
121 29
121 31
121 29
121 29
121 30
122 27
122 29
122 28
122 7
122 6
122 27
122 30
122 14
122 30
122 28
122 30
122 27
122 27
122 29
123 29
123 31
123 29
123 6
123 6
123 25
123 27
123 14
123 29
123 31
123 30
123 31
123 29
123 31
124 28
124 30
124 29
124 6
124 5
124 28
124 28
124 12
124 31
124 29
124 29
124 28
124 29
124 30
125 29
125 27
125 31
125 6
125 6
125 27
125 26
125 11
125 29
125 28
125 30
125 30
125 30
125 30
126 28
126 29
126 29
126 6
126 5
126 28
126 28
126 11
126 28
126 31
126 32
126 29
126 31
126 28
127 26
127 30
127 28
127 6
127 5
127 27
127 29
127 12
127 30
127 28
127 29
127 32
127 30
127 28
128 27
128 29
128 30
128 7
128 5
128 28
128 31
128 11
128 29
128 29
128 29
128 29
128 30
128 29
129 28
129 31
129 31
129 7
129 6
129 29
129 30
129 14
129 29
129 30
129 29
129 28
129 28
129 26
130 27
130 34
130 29
130 6
130 6
130 28
130 28
130 6
130 30
130 28
130 28
130 32
130 29
130 29
131 27
131 30
131 28
131 6
131 6
131 26
131 30
131 14
131 29
131 29
131 31
131 29
131 29
131 28
132 29
132 31
132 30
132 7
132 5
132 26
132 27
132 13
132 28
132 29
132 29
132 30
132 29
132 30
133 28
133 29
133 27
133 6
133 5
133 29
133 30
133 11
133 29
133 28
133 33
133 30
133 29
133 31
134 26
134 30
134 31
134 6
134 5
134 28
134 31
134 11
134 30
134 29
134 30
134 28
134 29
134 29
135 29
135 30
135 31
135 6
135 5
135 29
135 28
135 11
135 31
135 29
135 29
135 29
135 30
135 29
136 28
136 29
136 30
136 7
136 5
136 29
136 27
136 12
136 27
136 28
136 29
136 30
136 31
136 28
137 27
137 29
137 31
137 6
137 6
137 27
137 29
137 11
137 30
137 31
137 30
137 30
137 29
137 30
138 26
138 30
138 29
138 7
138 5
138 27
138 32
138 10
138 30
138 29
138 28
138 30
138 29
138 28
139 27
139 29
139 32
139 6
139 5
139 28
139 30
139 15
139 30
139 31
139 28
139 29
139 31
139 30
140 27
140 31
140 29
140 6
140 5
140 26
140 29
140 6
140 30
140 29
140 27
140 30
140 28
140 31
141 27
141 28
141 29
141 6
141 6
141 29
141 27
141 13
141 29
141 29
141 30
141 32
141 31
141 29
142 24
142 30
142 29
142 7
142 6
142 26
142 31
142 13
142 29
142 29
142 31
142 29
142 29
142 30
143 27
143 30
143 27
143 6
143 5
143 27
143 26
143 12
143 29
143 31
143 29
143 27
143 31
143 30
144 26
144 29
144 28
144 6
144 5
144 30
144 29
144 13
144 30
144 29
144 29
144 31
144 29
144 28
145 29
145 28
145 29
145 7
145 5
145 27
145 30
145 13
145 31
145 26
145 27
145 29
145 32
145 30
146 28
146 28
146 28
146 6
146 5
146 25
146 30
146 13
146 29
146 30
146 26
146 27
146 29
146 31
147 26
147 28
147 29
147 7
147 5
147 30
147 28
147 11
147 31
147 29
147 29
147 30
147 29
147 29
148 25
148 30
148 31
148 6
148 5
148 29
148 30
148 11
148 29
148 30
148 30
148 30
148 30
148 29
149 28
149 29
149 29
149 6
149 5
149 26
149 29
149 13
149 30
149 27
149 29
149 31
149 31
149 28
150 25
150 30
150 28
150 7
150 6
150 26
150 29
150 6
150 29
150 29
150 29
150 30
150 30
150 29
151 27
151 29
151 28
151 6
151 5
151 27
151 31
151 11
151 29
151 31
151 29
151 27
151 30
151 29
152 27
152 28
152 28
152 7
152 6
152 29
152 28
152 11
152 30
152 28
152 30
152 31
152 30
152 30
153 27
153 29
153 30
153 6
153 6
153 28
153 28
153 12
153 30
153 30
153 30
153 27
153 28
153 28
154 25
154 31
154 31
154 6
154 5
154 26
154 31
154 14
154 31
154 31
154 28
154 29
154 31
154 31
155 28
155 32
155 28
155 6
155 6
155 29
155 31
155 11
155 30
155 27
155 28
155 29
155 29
155 29
156 26
156 28
156 29
156 6
156 5
156 29
156 31
156 11
156 31
156 29
156 31
156 28
156 30
156 30
157 26
157 29
157 28
157 6
157 5
157 25
157 27
157 10
157 30
157 31
157 27
157 30
157 29
157 29
158 25
158 30
158 30
158 6
158 6
158 27
158 30
158 10
158 31
158 29
158 30
158 28
158 29
158 31
159 28
159 30
159 28
159 6
159 6
159 31
159 28
159 15
159 30
159 30
159 28
159 31
159 30
159 30
160 26
160 31
160 30
160 6
160 5
160 27
160 29
160 6
160 31
160 31
160 28
160 30
160 30
160 30
161 28
161 29
161 30
161 6
161 6
161 27
161 29
161 13
161 31
161 30
161 30
161 30
161 29
161 30
162 25
162 26
162 30
162 7
162 5
162 29
162 30
162 11
162 31
162 32
162 29
162 30
162 29
162 29
163 27
163 28
163 30
163 6
163 6
163 28
163 28
163 13
163 30
163 28
163 31
163 28
163 29
163 30
164 28
164 28
164 30
164 6
164 5
164 26
164 32
164 11
164 26
164 29
164 28
164 29
164 31
164 30
165 28
165 31
165 28
165 7
165 6
165 28
165 30
165 13
165 29
165 29
165 29
165 29
165 28
165 32
166 28
166 31
166 30
166 7
166 6
166 28
166 29
166 12
166 30
166 28
166 29
166 31
166 31
166 30
167 26
167 31
167 30
167 6
167 5
167 28
167 30
167 12
167 29
167 29
167 28
167 28
167 31
167 31
168 29
168 28
168 31
168 6
168 6
168 29
168 30
168 11
168 29
168 28
168 29
168 27
168 31
168 30
169 26
169 28
169 29
169 6
169 5
169 30
169 30
169 14
169 30
169 30
169 30
169 26
169 29
169 31
170 26
170 31
170 30
170 6
170 5
170 28
170 27
170 6
170 31
170 29
170 30
170 29
170 29
170 30
171 24
171 30
171 27
171 6
171 5
171 26
171 31
171 11
171 28
171 29
171 30
171 29
171 30
171 30
172 25
172 30
172 29
172 6
172 5
172 28
172 28
172 12
172 29
172 29
172 30
172 32
172 29
172 32
173 29
173 27
173 29
173 6
173 6
173 25
173 27
173 12
173 28
173 30
173 27
173 28
173 30
173 28
174 25
174 28
174 29
174 6
174 5
174 26
174 28
174 13
174 30
174 33
174 27
174 28
174 31
174 30
175 26
175 29
175 29
175 6
175 6
175 30
175 28
175 12
175 29
175 29
175 28
175 28
175 30
175 28
176 28
176 31
176 29
176 6
176 5
176 28
176 30
176 11
176 29
176 30
176 31
176 30
176 29
176 32
177 28
177 29
177 29
177 7
177 5
177 28
177 29
177 11
177 28
177 28
177 30
177 27
177 28
177 29
178 26
178 30
178 29
178 6
178 5
178 33
178 27
178 12
178 29
178 28
178 29
178 30
178 29
178 30
179 6
179 27
179 26
179 30
179 5
179 6
179 27
179 12
179 25
179 28
179 28
179 28
179 26
179 27
180 23
180 31
180 30
180 7
180 5
180 26
180 30
180 6
180 28
180 31
180 31
180 31
180 31
180 31
181 27
181 30
181 28
181 7
181 5
181 29
181 27
181 12
181 29
181 31
181 29
181 30
181 26
181 30
182 27
182 30
182 30
182 6
182 5
182 27
182 30
182 12
182 29
182 28
182 30
182 28
182 30
182 30
183 27
183 29
183 31
183 7
183 6
183 27
183 29
183 12
183 29
183 28
183 27
183 28
183 30
183 29
184 26
184 32
184 30
184 6
184 5
184 30
184 32
184 14
184 30
184 29
184 29
184 29
184 29
184 29
185 24
185 30
185 26
185 7
185 6
185 31
185 29
185 11
185 29
185 27
185 29
185 29
185 29
185 30
186 5
186 31
186 29
186 30
186 6
186 7
186 28
186 11
186 26
186 29
186 29
186 27
186 27
186 29
187 5
187 30
187 29
187 30
187 5
187 6
187 27
187 11
187 29
187 27
187 27
187 28
187 26
187 28
188 29
188 28
188 30
188 6
188 5
188 29
188 30
188 11
188 28
188 28
188 28
188 30
188 31
188 30
189 28
189 29
189 30
189 7
189 6
189 30
189 30
189 12
189 29
189 29
189 31
189 30
189 31
189 30
190 28
190 28
190 31
190 6
190 5
190 27
190 29
190 6
190 30
190 31
190 29
190 30
190 28
190 29
191 27
191 30
191 30
191 7
191 5
191 25
191 31
191 15
191 29
191 29
191 30
191 29
191 29
191 28
192 25
192 29
192 28
192 6
192 5
192 26
192 29
192 12
192 28
192 30
192 29
192 30
192 29
192 30
193 28
193 31
193 32
193 7
193 6
193 30
193 30
193 15
193 29
193 30
193 30
193 29
193 29
193 29
194 28
194 30
194 29
194 6
194 5
194 29
194 30
194 10
194 30
194 28
194 30
194 28
194 29
194 30
195 29
195 27
195 31
195 6
195 6
195 27
195 29
195 13
195 32
195 31
195 31
195 30
195 30
195 30
196 29
196 29
196 32
196 6
196 6
196 27
196 32
196 11
196 30
196 29
196 30
196 28
196 28
196 32
197 26
197 29
197 28
197 6
197 6
197 27
197 28
197 12
197 30
197 27
197 29
197 30
197 31
197 31
198 27
198 30
198 30
198 6
198 6
198 29
198 28
198 12
198 29
198 29
198 29
198 28
198 29
198 29
199 29
199 27
199 28
199 7
199 6
199 30
199 30
199 13
199 30
199 31
199 30
199 29
199 29
199 30
200 27
200 29
200 29
200 6
200 5
200 26
200 30
200 6
200 28
200 29
200 30
200 29
200 30
200 30
201 24
201 28
201 28
201 6
201 5
201 27
201 29
201 14
201 30
201 30
201 29
201 29
201 29
201 29
202 30
202 30
202 28
202 6
202 5
202 26
202 30
202 13
202 29
202 29
202 29
202 28
202 32
202 29
203 26
203 30
203 27
203 6
203 5
203 28
203 30
203 12
203 31
203 30
203 30
203 30
203 29
203 30
204 28
204 30
204 30
204 6
204 5
204 26
204 31
204 11
204 29
204 30
204 30
204 30
204 29
204 31
205 27
205 30
205 29
205 6
205 5
205 26
205 28
205 11
205 29
205 29
205 28
205 28
205 32
205 29
206 26
206 31
206 30
206 7
206 5
206 27
206 29
206 11
206 27
206 32
206 29
206 31
206 29
206 29
207 28
207 30
207 29
207 7
207 6
207 28
207 29
207 10
207 29
207 30
207 32
207 29
207 29
207 29
208 27
208 31
208 31
208 6
208 5
208 28
208 29
208 11
208 28
208 29
208 32
208 29
208 30
208 27
209 28
209 31
209 30
209 6
209 6
209 28
209 29
209 16
209 28
209 28
209 29
209 28
209 30
209 28
210 26
210 30
210 29
210 6
210 5
210 26
210 28
210 6
210 30
210 31
210 31
210 29
210 28
210 30
211 27
211 28
211 29
211 6
211 5
211 28
211 30
211 13
211 29
211 29
211 29
211 31
211 30
211 30
212 28
212 30
212 29
212 7
212 5
212 29
212 30
212 12
212 28
212 31
212 30
212 28
212 29
212 29
213 25
213 28
213 28
213 7
213 6
213 28
213 29
213 12
213 29
213 29
213 30
213 31
213 31
213 30
214 28
214 30
214 30
214 6
214 5
214 28
214 29
214 13
214 28
214 28
214 28
214 30
214 30
214 30
215 29
215 30
215 28
215 7
215 6
215 27
215 29
215 12
215 29
215 30
215 32
215 30
215 31
215 30
216 27
216 28
216 29
216 6
216 5
216 28
216 27
216 12
216 30
216 30
216 29
216 27
216 31
216 28
217 27
217 30
217 31
217 7
217 6
217 29
217 29
217 11
217 29
217 29
217 28
217 31
217 28
217 29
218 25
218 28
218 30
218 7
218 5
218 25
218 29
218 11
218 29
218 29
218 29
218 30
218 30
218 30
219 26
219 31
219 28
219 7
219 5
219 27
219 30
219 13
219 29
219 29
219 29
219 30
219 30
219 29
220 27
220 32
220 30
220 6
220 5
220 26
220 31
220 6
220 29
220 32
220 29
220 30
220 29
220 28
221 27
221 30
221 29
221 7
221 6
221 29
221 29
221 12
221 31
221 30
221 31
221 29
221 30
221 29
222 27
222 30
222 29
222 6
222 6
222 28
222 29
222 14
222 31
222 28
222 31
222 28
222 32
222 29
223 26
223 30
223 28
223 6
223 5
223 26
223 31
223 13
223 27
223 29
223 29
223 28
223 30
223 30
224 29
224 31
224 30
224 6
224 5
224 28
224 29
224 14
224 29
224 28
224 30
224 32
224 29
224 31
225 31
225 30
225 28
225 6
225 5
225 30
225 29
225 11
225 30
225 31
225 27
225 30
225 28
225 31
226 25
226 28
226 28
226 6
226 5
226 27
226 32
226 10
226 29
226 28
226 30
226 29
226 29
226 29
227 28
227 31
227 31
227 6
227 5
227 28
227 29
227 13
227 30
227 29
227 28
227 29
227 28
227 29
228 27
228 29
228 28
228 7
228 5
228 29
228 30
228 12
228 28
228 32
228 30
228 29
228 29
228 28
229 27
229 30
229 31
229 6
229 6
229 31
229 29
229 12
229 28
229 27
229 28
229 27
229 29
229 28
230 5
230 26
230 25
230 30
230 6
230 7
230 27
230 11
230 25
230 26
230 27
230 27
230 28
230 31
231 6
231 28
231 28
231 30
231 5
231 7
231 28
231 11
231 29
231 28
231 29
231 27
231 28
231 26
232 27
232 29
232 29
232 7
232 6
232 28
232 30
232 12
232 28
232 30
232 30
232 30
232 29
232 29
233 28
233 31
233 29
233 7
233 5
233 26
233 28
233 13
233 30
233 30
233 30
233 29
233 29
233 30
234 27
234 32
234 27
234 6
234 5
234 28
234 28
234 11
234 31
234 28
234 29
234 30
234 30
234 28
235 26
235 28
235 31
235 6
235 6
235 28
235 31
235 12
235 30
235 30
235 29
235 28
235 30
235 29
236 27
236 27
236 30
236 7
236 6
236 27
236 28
236 12
236 31
236 29
236 28
236 27
236 30
236 28
237 24
237 29
237 28
237 6
237 6
237 29
237 30
237 11
237 28
237 28
237 30
237 30
237 28
237 28
238 26
238 29
238 31
238 6
238 6
238 27
238 29
238 9
238 27
238 31
238 29
238 28
238 30
238 30
239 25
239 29
239 30
239 6
239 5
239 26
239 29
239 15
239 28
239 30
239 29
239 28
239 30
239 30
240 26
240 29
240 29
240 7
240 6
240 26
240 29
240 6
240 31
240 31
240 29
240 31
240 28
240 31
241 28
241 30
241 30
241 7
241 5
241 27
241 29
241 12
241 28
241 29
241 29
241 30
241 28
241 29
242 28
242 29
242 30
242 7
242 5
242 27
242 31
242 13
242 32
242 28
242 30
242 30
242 29
242 28
243 26
243 29
243 30
243 6
243 6
243 27
243 30
243 13
243 30
243 31
243 29
243 30
243 28
243 30
244 27
244 32
244 30
244 6
244 5
244 29
244 29
244 12
244 31
244 29
244 29
244 30
244 31
244 28
245 27
245 30
245 29
245 6
245 5
245 26
245 29
245 11
245 30
245 28
245 30
245 31
245 28
245 31
246 28
246 29
246 30
246 7
246 6
246 29
246 29
246 10
246 30
246 31
246 30
246 29
246 29
246 28
247 25
247 27
247 32
247 6
247 5
247 28
247 28
247 11
247 30
247 30
247 31
247 31
247 29
247 29
248 29
248 29
248 29
248 7
248 6
248 28
248 31
248 10
248 30
248 29
248 30
248 29
248 30
248 30
249 26
249 29
249 30
249 6
249 5
249 27
249 29
249 14
249 28
249 29
249 30
249 30
249 29
249 30
250 25
250 29
250 29
250 6
250 5
250 29
250 32
250 6
250 29
250 30
250 29
250 31
250 29
250 30
251 27
251 29
251 30
251 6
251 6
251 29
251 29
251 12
251 33
251 30
251 30
251 31
251 29
251 28
252 26
252 29
252 27
252 6
252 6
252 28
252 28
252 13
252 30
252 28
252 31
252 29
252 30
252 29
253 26
253 28
253 31
253 6
253 5
253 27
253 30
253 12
253 31
253 29
253 32
253 30
253 29
253 29
254 27
254 28
254 30
254 6
254 5
254 29
254 31
254 13
254 28
254 30
254 29
254 29
254 30
254 29
255 27
255 28
255 29
255 7
255 5
255 27
255 30
255 12
255 29
255 31
255 31
255 29
255 31
255 30
256 28
256 28
256 32
256 7
256 5
256 25
256 29
256 11
256 31
256 30
256 30
256 32
256 29
256 30
257 26
257 29
257 29
257 7
257 5
257 28
257 29
257 10
257 31
257 30
257 28
257 29
257 29
257 27
258 28
258 31
258 30
258 6
258 5
258 29
258 30
258 10
258 31
258 29
258 29
258 30
258 28
258 29
259 27
259 28
259 28
259 6
259 5
259 29
259 29
259 14
259 31
259 31
259 30
259 29
259 29
259 29
260 26
260 29
260 29
260 6
260 6
260 30
260 29
260 6
260 28
260 30
260 31
260 28
260 29
260 32
261 26
261 29
261 30
261 6
261 5
261 27
261 28
261 13
261 30
261 31
261 30
261 27
261 29
261 30
262 25
262 31
262 30
262 7
262 5
262 24
262 30
262 13
262 30
262 30
262 30
262 29
262 28
262 28
263 26
263 29
263 30
263 6
263 5
263 26
263 29
263 14
263 28
263 29
263 29
263 28
263 30
263 29
264 25
264 31
264 29
264 6
264 5
264 29
264 30
264 12
264 28
264 28
264 29
264 29
264 26
264 31
265 27
265 29
265 29
265 6
265 5
265 29
265 29
265 11
265 29
265 30
265 29
265 29
265 29
265 29
266 25
266 31
266 29
266 6
266 6
266 30
266 29
266 12
266 29
266 29
266 29
266 26
266 28
266 27
267 28
267 28
267 30
267 7
267 5
267 27
267 30
267 10
267 31
267 29
267 28
267 30
267 27
267 29
268 27
268 29
268 26
268 6
268 5
268 27
268 30
268 11
268 29
268 29
268 31
268 28
268 31
268 29
269 27
269 32
269 28
269 6
269 5
269 28
269 30
269 10
269 29
269 28
269 29
269 30
269 30
269 30
270 27
270 30
270 30
270 6
270 5
270 24
270 29
270 6
270 30
270 28
270 29
270 29
270 31
270 28
271 28
271 28
271 29
271 6
271 5
271 27
271 30
271 17
271 31
271 28
271 28
271 28
271 27
271 33
272 28
272 30
272 30
272 7
272 5
272 28
272 30
272 15
272 28
272 29
272 29
272 28
272 28
272 30
273 28
273 28
273 31
273 6
273 6
273 26
273 30
273 13
273 30
273 30
273 30
273 30
273 28
273 29
274 27
274 29
274 29
274 6
274 5
274 30
274 30
274 11
274 27
274 27
274 31
274 31
274 30
274 30
275 27
275 27
275 30
275 6
275 5
275 27
275 28
275 11
275 29
275 30
275 28
275 28
275 29
275 28
276 29
276 29
276 29
276 7
276 6
276 31
276 27
276 11
276 31
276 27
276 28
276 30
276 31
276 29
277 27
277 30
277 28
277 6
277 6
277 27
277 30
277 10
277 29
277 29
277 29
277 30
277 26
277 29
278 26
278 30
278 30
278 6
278 6
278 26
278 29
278 11
278 29
278 30
278 27
278 29
278 30
278 30
279 28
279 30
279 29
279 6
279 5
279 26
279 31
279 14
279 29
279 29
279 31
279 29
279 29
279 28
280 26
280 30
280 31
280 7
280 6
280 25
280 31
280 6
280 29
280 30
280 27
280 30
280 29
280 30
281 27
281 31
281 30
281 7
281 6
281 29
281 31
281 12
281 30
281 28
281 30
281 31
281 29
281 27
282 27
282 30
282 31
282 7
282 5
282 29
282 32
282 11
282 29
282 30
282 30
282 31
282 31
282 30
283 28
283 28
283 28
283 7
283 6
283 28
283 28
283 13
283 30
283 29
283 29
283 30
283 31
283 29
284 27
284 30
284 29
284 6
284 5
284 30
284 30
284 12
284 28
284 30
284 28
284 29
284 31
284 29
285 26
285 29
285 29
285 6
285 5
285 27
285 29
285 12
285 30
285 27
285 29
285 31
285 29
285 29
286 29
286 30
286 29
286 6
286 5
286 29
286 30
286 11
286 31
286 29
286 29
286 27
286 32
286 30
287 28
287 29
287 30
287 6
287 6
287 28
287 29
287 11
287 30
287 30
287 28
287 30
287 27
287 30
288 25
288 29
288 28
288 6
288 6
288 31
288 29
288 11
288 30
288 32
288 30
288 29
288 32
288 32
289 28
289 28
289 28
289 7
289 6
289 29
289 29
289 12
289 28
289 26
289 28
289 30
289 30
289 28
290 26
290 30
290 28
290 6
290 5
290 25
290 30
290 6
290 30
290 30
290 28
290 29
290 30
290 29
291 26
291 27
291 30
291 7
291 5
291 27
291 29
291 13
291 28
291 30
291 27
291 29
291 30
291 30
292 28
292 30
292 31
292 6
292 5
292 27
292 31
292 11
292 29
292 28
292 30
292 29
292 29
292 28
293 29
293 30
293 30
293 6
293 6
293 27
293 31
293 12
293 32
293 30
293 30
293 29
293 31
293 32
294 27
294 32
294 29
294 6
294 5
294 29
294 29
294 12
294 29
294 31
294 29
294 29
294 31
294 30
295 25
295 31
295 30
295 6
295 5
295 29
295 30
295 12
295 31
295 30
295 29
295 31
295 30
295 30
296 27
296 32
296 29
296 6
296 6
296 29
296 30
296 11
296 29
296 30
296 31
296 30
296 29
296 28
297 27
297 30
297 29
297 6
297 5
297 28
297 30
297 11
297 29
297 27
297 29
297 29
297 31
297 29
298 28
298 31
298 31
298 6
298 5
298 25
298 29
298 11
298 28
298 30
298 32
298 29
298 31
298 29
299 27
299 29
299 28
299 7
299 6
299 28
299 31
299 12
299 30
299 31
299 30
299 30
299 28
299 28

